A bilevel learning approach for optimal observation placement in variational data assimilation

In this paper we propose a bilevel optimization approach for the placement of space and time observations in variational data assimilation problems. Within the framework of supervised learning, we consider a bilevel problem where the lower-level task is the variational reconstruction of the initial condition of a semilinear system, and the upper-level problem solves the optimal placement with help of a sparsity inducing function. Due to the pointwise nature of the observations, an optimality system with regular Borel measures is obtained as necessary optimality condition for the lower-level problem. The latter is then considered as constraint for the upper-level instance, yielding an optimization problem constrained by a multi-state system with measures. We demonstrate existence of Lagrange multipliers and derive a necessary optimality system characterizing the optimal solution of the bilevel problem. The numerical solution is carried out also on two levels. The lower-level problem is solved using a standard BFGS method, while the upper-level one is solved by means of a projected BFGS algorithm based on the estimation of $\epsilon$-active sets. Finally some numerical experiments are presented to illustrate the main features of our approach.

==> exp1_sigma1.dat <==
t f_t
0	0.999791044190941
0.0100000000000000	0.999791044190941
0.0200000000000000	0.999791044190941
0.0300000000000000	0.999791044190941
0.0400000000000000	0.999791044190941
0.0500000000000000	0.999791044190941
0.0600000000000000	0.999791044190941
0.0700000000000000	0.999791044190941
0.0800000000000000	0.999791044190941
0.0900000000000000	0.999791044190941
0.100000000000000	0.999791044190941
0.110000000000000	0.999791044190941
0.120000000000000	0.999791044190941
0.130000000000000	0.999791044190941
0.140000000000000	0.999791044190941
0.150000000000000	0.999791044190941
0.160000000000000	0.999791044190941
0.170000000000000	0.999791044190941
0.180000000000000	0.999791044190941
0.190000000000000	0.999791044190941
0.200000000000000	0.999791044190941
0.210000000000000	0.999791044190941
0.220000000000000	0.999791044190941
0.230000000000000	0.999791044190941
0.240000000000000	0.999791044190941
0.250000000000000	0.999791044190941
0.260000000000000	0.999791044190941
0.270000000000000	0.999791044190941
0.280000000000000	0.999791044190941
0.290000000000000	0.999791044190941
0.300000000000000	0.999791044190941
0.310000000000000	0.999791044190941
0.320000000000000	0.999791044190941
0.330000000000000	0.999791044190941
0.340000000000000	0.999791044190941
0.350000000000000	0.999791044190941
0.360000000000000	0.999791044190941
0.370000000000000	0.999791044190941
0.380000000000000	0.999791044190941
0.390000000000000	0.999791044190941
0.400000000000000	0.999791044190941
0.410000000000000	0.999791044190941
0.420000000000000	0.999791044190941
0.430000000000000	0.999791044190941
0.440000000000000	0.999791044190941
0.450000000000000	0.999791044190941
0.460000000000000	0.999791044190941
0.470000000000000	0.999791044190941
0.480000000000000	0.999791044190941
0.490000000000000	0.999791044190941
0.500000000000000	0.999791044190941
0.510000000000000	0.999791044190941
0.520000000000000	0.999791044190941
0.530000000000000	0.999791044190941
0.540000000000000	0.999791044190941
0.550000000000000	0.999791044190941
0.560000000000000	0.999791044190941
0.570000000000000	0.999791044190941
0.580000000000000	0.999791044190941
0.590000000000000	0.999791044190941
0.600000000000000	0.999791044190941
0.610000000000000	0.999791044190941
0.620000000000000	0.999791044190941
0.630000000000000	0.999791044190941
0.640000000000000	0.999791044190941
0.650000000000000	0.999791044190941
0.660000000000000	0.999791044190941
0.670000000000000	0.999791044190941
0.680000000000000	0.999791044190941
0.690000000000000	0.999791044190941
0.700000000000000	0.999791044190941
0.710000000000000	0.999791044190941
0.720000000000000	0.999791044190941
0.730000000000000	0.999791044190941
0.740000000000000	0.999791044190941
0.750000000000000	0.999791044190941
0.760000000000000	0.999791044190941
0.770000000000000	0.999791044190941
0.780000000000000	0.999791044190941
0.790000000000000	0.999791044190941
0.800000000000000	0.999791044190941
0.810000000000000	0.999791044190941
0.820000000000000	0.999791044190941
0.830000000000000	0.999791044190941
0.840000000000000	0.999791044190941
0.850000000000000	0.999791044190941
0.860000000000000	0.999791044190941
0.870000000000000	0.999791044190941
0.880000000000000	0.999791044190941
0.890000000000000	0.999791044190941
0.900000000000000	0.999791044190941
0.910000000000000	0.999791044190941
0.920000000000000	0.999791044190941
0.930000000000000	0.999791044190941
0.940000000000000	0.999791044190941
0.950000000000000	0.999791044190941
0.960000000000000	0.999791044190941
0.970000000000000	0.999791044190941
0.980000000000000	0.999791044190941
0.990000000000000	0.999791044190941
1	0.999791044190941
1.01000000000000	1
1.02000000000000	1
1.03000000000000	1
1.04000000000000	1
1.05000000000000	1
1.06000000000000	1
1.07000000000000	1
1.08000000000000	1
1.09000000000000	1
1.10000000000000	1
1.11000000000000	1
1.12000000000000	1
1.13000000000000	1
1.14000000000000	1
1.15000000000000	1
1.16000000000000	1
1.17000000000000	1
1.18000000000000	1
1.19000000000000	1
1.20000000000000	1
1.21000000000000	1
1.22000000000000	1
1.23000000000000	1
1.24000000000000	1
1.25000000000000	1
1.26000000000000	1
1.27000000000000	1
1.28000000000000	1
1.29000000000000	1
1.30000000000000	1
1.31000000000000	1
1.32000000000000	1
1.33000000000000	1
1.34000000000000	1
1.35000000000000	1
1.36000000000000	1
1.37000000000000	1
1.38000000000000	1
1.39000000000000	1
1.40000000000000	1
1.41000000000000	1
1.42000000000000	1
1.43000000000000	1
1.44000000000000	1
1.45000000000000	1
1.46000000000000	1
1.47000000000000	1
1.48000000000000	1
1.49000000000000	1
1.50000000000000	1
1.51000000000000	1
1.52000000000000	1
1.53000000000000	1
1.54000000000000	1
1.55000000000000	1
1.56000000000000	1
1.57000000000000	1
1.58000000000000	1
1.59000000000000	1
1.60000000000000	1
1.61000000000000	1
1.62000000000000	1
1.63000000000000	1
1.64000000000000	1
1.65000000000000	1
1.66000000000000	1
1.67000000000000	1
1.68000000000000	1
1.69000000000000	1
1.70000000000000	1
1.71000000000000	1
1.72000000000000	1
1.73000000000000	1
1.74000000000000	1
1.75000000000000	1
1.76000000000000	1
1.77000000000000	1
1.78000000000000	1
1.79000000000000	1
1.80000000000000	1
1.81000000000000	1
1.82000000000000	1
1.83000000000000	1
1.84000000000000	1
1.85000000000000	1
1.86000000000000	1
1.87000000000000	1
1.88000000000000	1
1.89000000000000	1
1.90000000000000	1
1.91000000000000	1
1.92000000000000	1
1.93000000000000	1
1.94000000000000	1
1.95000000000000	1
1.96000000000000	1
1.97000000000000	1
1.98000000000000	1
1.99000000000000	1
2	1
2.01000000000000	1
2.02000000000000	1
2.03000000000000	1
2.04000000000000	1
2.05000000000000	1
2.06000000000000	1
2.07000000000000	1
2.08000000000000	1
2.09000000000000	1
2.10000000000000	1
2.11000000000000	1
2.12000000000000	1
2.13000000000000	1
2.14000000000000	1
2.15000000000000	1
2.16000000000000	1
2.17000000000000	1
2.18000000000000	1
2.19000000000000	1
2.20000000000000	1
2.21000000000000	1
2.22000000000000	1
2.23000000000000	1
2.24000000000000	1
2.25000000000000	1
2.26000000000000	1
2.27000000000000	1
2.28000000000000	1
2.29000000000000	1
2.30000000000000	1
2.31000000000000	1
2.32000000000000	1
2.33000000000000	1
2.34000000000000	1
2.35000000000000	1
2.36000000000000	1
2.37000000000000	1
2.38000000000000	1
2.39000000000000	1
2.40000000000000	1
2.41000000000000	1
2.42000000000000	1
2.43000000000000	1
2.44000000000000	1
2.45000000000000	1
2.46000000000000	1
2.47000000000000	1
2.48000000000000	1
2.49000000000000	1
2.50000000000000	1
2.51000000000000	1
2.52000000000000	1
2.53000000000000	1
2.54000000000000	1
2.55000000000000	1
2.56000000000000	1
2.57000000000000	1
2.58000000000000	1
2.59000000000000	1
2.60000000000000	1
2.61000000000000	1
2.62000000000000	1
2.63000000000000	1
2.64000000000000	1
2.65000000000000	1
2.66000000000000	1
2.67000000000000	1
2.68000000000000	1
2.69000000000000	1
2.70000000000000	1
2.71000000000000	1
2.72000000000000	1
2.73000000000000	1
2.74000000000000	1
2.75000000000000	1
2.76000000000000	1
2.77000000000000	1
2.78000000000000	1
2.79000000000000	1
2.80000000000000	1
2.81000000000000	1
2.82000000000000	1
2.83000000000000	1
2.84000000000000	1
2.85000000000000	1
2.86000000000000	1
2.87000000000000	1
2.88000000000000	1
2.89000000000000	1
2.90000000000000	1
2.91000000000000	1
2.92000000000000	1
2.93000000000000	1
2.94000000000000	1
2.95000000000000	1
2.96000000000000	1
2.97000000000000	1
2.98000000000000	1
2.99000000000000	1
3	1
3.01000000000000	1
3.02000000000000	1
3.03000000000000	1
3.04000000000000	1
3.05000000000000	1
3.06000000000000	1
3.07000000000000	1
3.08000000000000	1
3.09000000000000	1
3.10000000000000	1
3.11000000000000	1
3.12000000000000	1
3.13000000000000	1
3.14000000000000	1
3.15000000000000	1
3.16000000000000	1
3.17000000000000	1
3.18000000000000	1
3.19000000000000	1
3.20000000000000	1
3.21000000000000	1
3.22000000000000	1
3.23000000000000	1
3.24000000000000	1
3.25000000000000	1
3.26000000000000	1
3.27000000000000	1
3.28000000000000	1
3.29000000000000	1
3.30000000000000	1
3.31000000000000	1
3.32000000000000	1
3.33000000000000	1
3.34000000000000	1
3.35000000000000	1
3.36000000000000	1
3.37000000000000	1
3.38000000000000	1
3.39000000000000	1
3.40000000000000	1
3.41000000000000	1
3.42000000000000	1
3.43000000000000	1
3.44000000000000	1
3.45000000000000	1
3.46000000000000	1
3.47000000000000	1
3.48000000000000	1
3.49000000000000	1
3.50000000000000	1
3.51000000000000	1
3.52000000000000	1
3.53000000000000	1
3.54000000000000	1
3.55000000000000	1
3.56000000000000	1
3.57000000000000	1
3.58000000000000	1
3.59000000000000	1
3.60000000000000	1
3.61000000000000	1
3.62000000000000	1
3.63000000000000	1
3.64000000000000	1
3.65000000000000	1
3.66000000000000	1
3.67000000000000	1
3.68000000000000	1
3.69000000000000	1
3.70000000000000	1
3.71000000000000	1
3.72000000000000	1
3.73000000000000	1
3.74000000000000	1
3.75000000000000	1
3.76000000000000	1
3.77000000000000	1
3.78000000000000	1
3.79000000000000	1
3.80000000000000	1
3.81000000000000	1
3.82000000000000	1
3.83000000000000	1
3.84000000000000	1
3.85000000000000	1
3.86000000000000	1
3.87000000000000	1
3.88000000000000	1
3.89000000000000	1
3.90000000000000	1
3.91000000000000	1
3.92000000000000	1
3.93000000000000	1
3.94000000000000	1
3.95000000000000	1
3.96000000000000	1
3.97000000000000	1
3.98000000000000	1
3.99000000000000	1
4	1
4.01000000000000	0.999549353405940
4.02000000000000	0.999549353405940
4.03000000000000	0.999549353405940
4.04000000000000	0.999549353405940
4.05000000000000	0.999549353405940
4.06000000000000	0.999549353405940
4.07000000000000	0.999549353405940
4.08000000000000	0.999549353405940
4.09000000000000	0.999549353405940
4.10000000000000	0.999549353405940
4.11000000000000	0.999549353405940
4.12000000000000	0.999549353405940
4.13000000000000	0.999549353405940
4.14000000000000	0.999549353405940
4.15000000000000	0.999549353405940
4.16000000000000	0.999549353405940
4.17000000000000	0.999549353405940
4.18000000000000	0.999549353405940
4.19000000000000	0.999549353405940
4.20000000000000	0.999549353405940
4.21000000000000	0.999549353405940
4.22000000000000	0.999549353405940
4.23000000000000	0.999549353405940
4.24000000000000	0.999549353405940
4.25000000000000	0.999549353405940
4.26000000000000	0.999549353405940
4.27000000000000	0.999549353405940
4.28000000000000	0.999549353405940
4.29000000000000	0.999549353405940
4.30000000000000	0.999549353405940
4.31000000000000	0.999549353405940
4.32000000000000	0.999549353405940
4.33000000000000	0.999549353405940
4.34000000000000	0.999549353405940
4.35000000000000	0.999549353405940
4.36000000000000	0.999549353405940
4.37000000000000	0.999549353405940
4.38000000000000	0.999549353405940
4.39000000000000	0.999549353405940
4.40000000000000	0.999549353405940
4.41000000000000	0.999549353405940
4.42000000000000	0.999549353405940
4.43000000000000	0.999549353405940
4.44000000000000	0.999549353405940
4.45000000000000	0.999549353405940
4.46000000000000	0.999549353405940
4.47000000000000	0.999549353405940
4.48000000000000	0.999549353405940
4.49000000000000	0.999549353405940
4.50000000000000	0.999549353405940
4.51000000000000	0.999549353405940
4.52000000000000	0.999549353405940
4.53000000000000	0.999549353405940
4.54000000000000	0.999549353405940
4.55000000000000	0.999549353405940
4.56000000000000	0.999549353405940
4.57000000000000	0.999549353405940
4.58000000000000	0.999549353405940
4.59000000000000	0.999549353405940
4.60000000000000	0.999549353405940
4.61000000000000	0.999549353405940
4.62000000000000	0.999549353405940
4.63000000000000	0.999549353405940
4.64000000000000	0.999549353405940
4.65000000000000	0.999549353405940
4.66000000000000	0.999549353405940
4.67000000000000	0.999549353405940
4.68000000000000	0.999549353405940
4.69000000000000	0.999549353405940
4.70000000000000	0.999549353405940
4.71000000000000	0.999549353405940
4.72000000000000	0.999549353405940
4.73000000000000	0.999549353405940
4.74000000000000	0.999549353405940
4.75000000000000	0.999549353405940
4.76000000000000	0.999549353405940
4.77000000000000	0.999549353405940
4.78000000000000	0.999549353405940
4.79000000000000	0.999549353405940
4.80000000000000	0.999549353405940
4.81000000000000	0.999549353405940
4.82000000000000	0.999549353405940
4.83000000000000	0.999549353405940
4.84000000000000	0.999549353405940
4.85000000000000	0.999549353405940
4.86000000000000	0.999549353405940
4.87000000000000	0.999549353405940
4.88000000000000	0.999549353405940
4.89000000000000	0.999549353405940
4.90000000000000	0.999549353405940
4.91000000000000	0.999549353405940
4.92000000000000	0.999549353405940
4.93000000000000	0.999549353405940
4.94000000000000	0.999549353405940
4.95000000000000	0.999549353405940
4.96000000000000	0.999549353405940
4.97000000000000	0.999549353405940
4.98000000000000	0.999549353405940
4.99000000000000	0.999549353405940
5	0.999549353405940
5.01000000000000	0.999550995530808
5.02000000000000	0.999550995530808
5.03000000000000	0.999550995530808
5.04000000000000	0.999550995530808
5.05000000000000	0.999550995530808
5.06000000000000	0.999550995530808
5.07000000000000	0.999550995530808
5.08000000000000	0.999550995530808
5.09000000000000	0.999550995530808
5.10000000000000	0.999550995530808
5.11000000000000	0.999550995530808
5.12000000000000	0.999550995530808
5.13000000000000	0.999550995530808
5.14000000000000	0.999550995530808
5.15000000000000	0.999550995530808
5.16000000000000	0.999550995530808
5.17000000000000	0.999550995530808
5.18000000000000	0.999550995530808
5.19000000000000	0.999550995530808
5.20000000000000	0.999550995530808
5.21000000000000	0.999550995530808
5.22000000000000	0.999550995530808
5.23000000000000	0.999550995530808
5.24000000000000	0.999550995530808
5.25000000000000	0.999550995530808
5.26000000000000	0.999550995530808
5.27000000000000	0.999550995530808
5.28000000000000	0.999550995530808
5.29000000000000	0.999550995530808
5.30000000000000	0.999550995530808
5.31000000000000	0.999550995530808
5.32000000000000	0.999550995530808
5.33000000000000	0.999550995530808
5.34000000000000	0.999550995530808
5.35000000000000	0.999550995530808
5.36000000000000	0.999550995530808
5.37000000000000	0.999550995530808
5.38000000000000	0.999550995530808
5.39000000000000	0.999550995530808
5.40000000000000	0.999550995530808
5.41000000000000	0.999550995530808
5.42000000000000	0.999550995530808
5.43000000000000	0.999550995530808
5.44000000000000	0.999550995530808
5.45000000000000	0.999550995530808
5.46000000000000	0.999550995530808
5.47000000000000	0.999550995530808
5.48000000000000	0.999550995530808
5.49000000000000	0.999550995530808
5.50000000000000	0.999550995530808
5.51000000000000	0.999550995530808
5.52000000000000	0.999550995530808
5.53000000000000	0.999550995530808
5.54000000000000	0.999550995530808
5.55000000000000	0.999550995530808
5.56000000000000	0.999550995530808
5.57000000000000	0.999550995530808
5.58000000000000	0.999550995530808
5.59000000000000	0.999550995530808
5.60000000000000	0.999550995530808
5.61000000000000	0.999550995530808
5.62000000000000	0.999550995530808
5.63000000000000	0.999550995530808
5.64000000000000	0.999550995530808
5.65000000000000	0.999550995530808
5.66000000000000	0.999550995530808
5.67000000000000	0.999550995530808
5.68000000000000	0.999550995530808
5.69000000000000	0.999550995530808
5.70000000000000	0.999550995530808
5.71000000000000	0.999550995530808
5.72000000000000	0.999550995530808
5.73000000000000	0.999550995530808
5.74000000000000	0.999550995530808
5.75000000000000	0.999550995530808
5.76000000000000	0.999550995530808
5.77000000000000	0.999550995530808
5.78000000000000	0.999550995530808
5.79000000000000	0.999550995530808
5.80000000000000	0.999550995530808
5.81000000000000	0.999550995530808
5.82000000000000	0.999550995530808
5.83000000000000	0.999550995530808
5.84000000000000	0.999550995530808
5.85000000000000	0.999550995530808
5.86000000000000	0.999550995530808
5.87000000000000	0.999550995530808
5.88000000000000	0.999550995530808
5.89000000000000	0.999550995530808
5.90000000000000	0.999550995530808
5.91000000000000	0.999550995530808
5.92000000000000	0.999550995530808
5.93000000000000	0.999550995530808
5.94000000000000	0.999550995530808
5.95000000000000	0.999550995530808
5.96000000000000	0.999550995530808
5.97000000000000	0.999550995530808
5.98000000000000	0.999550995530808
5.99000000000000	0.999550995530808
6	0.999550995530808
6.01000000000000	1
6.02000000000000	1
6.03000000000000	1
6.04000000000000	1
6.05000000000000	1
6.06000000000000	1
6.07000000000000	1
6.08000000000000	1
6.09000000000000	1
6.10000000000000	1
6.11000000000000	1
6.12000000000000	1
6.13000000000000	1
6.14000000000000	1
6.15000000000000	1
6.16000000000000	1
6.17000000000000	1
6.18000000000000	1
6.19000000000000	1
6.20000000000000	1
6.21000000000000	1
6.22000000000000	1
6.23000000000000	1
6.24000000000000	1
6.25000000000000	1
6.26000000000000	1
6.27000000000000	1
6.28000000000000	1
6.29000000000000	1
6.30000000000000	1
6.31000000000000	1
6.32000000000000	1
6.33000000000000	1
6.34000000000000	1
6.35000000000000	1
6.36000000000000	1
6.37000000000000	1
6.38000000000000	1
6.39000000000000	1
6.40000000000000	1
6.41000000000000	1
6.42000000000000	1
6.43000000000000	1
6.44000000000000	1
6.45000000000000	1
6.46000000000000	1
6.47000000000000	1
6.48000000000000	1
6.49000000000000	1
6.50000000000000	1
6.51000000000000	1
6.52000000000000	1
6.53000000000000	1
6.54000000000000	1
6.55000000000000	1
6.56000000000000	1
6.57000000000000	1
6.58000000000000	1
6.59000000000000	1
6.60000000000000	1
6.61000000000000	1
6.62000000000000	1
6.63000000000000	1
6.64000000000000	1
6.65000000000000	1
6.66000000000000	1
6.67000000000000	1
6.68000000000000	1
6.69000000000000	1
6.70000000000000	1
6.71000000000000	1
6.72000000000000	1
6.73000000000000	1
6.74000000000000	1
6.75000000000000	1
6.76000000000000	1
6.77000000000000	1
6.78000000000000	1
6.79000000000000	1
6.80000000000000	1
6.81000000000000	1
6.82000000000000	1
6.83000000000000	1
6.84000000000000	1
6.85000000000000	1
6.86000000000000	1
6.87000000000000	1
6.88000000000000	1
6.89000000000000	1
6.90000000000000	1
6.91000000000000	1
6.92000000000000	1
6.93000000000000	1
6.94000000000000	1
6.95000000000000	1
6.96000000000000	1
6.97000000000000	1
6.98000000000000	1
6.99000000000000	1
7	1
7.01000000000000	1
7.02000000000000	1
7.03000000000000	1
7.04000000000000	1
7.05000000000000	1
7.06000000000000	1
7.07000000000000	1
7.08000000000000	1
7.09000000000000	1
7.10000000000000	1
7.11000000000000	1
7.12000000000000	1
7.13000000000000	1
7.14000000000000	1
7.15000000000000	1
7.16000000000000	1
7.17000000000000	1
7.18000000000000	1
7.19000000000000	1
7.20000000000000	1
7.21000000000000	1
7.22000000000000	1
7.23000000000000	1
7.24000000000000	1
7.25000000000000	1
7.26000000000000	1
7.27000000000000	1
7.28000000000000	1
7.29000000000000	1
7.30000000000000	1
7.31000000000000	1
7.32000000000000	1
7.33000000000000	1
7.34000000000000	1
7.35000000000000	1
7.36000000000000	1
7.37000000000000	1
7.38000000000000	1
7.39000000000000	1
7.40000000000000	1
7.41000000000000	1
7.42000000000000	1
7.43000000000000	1
7.44000000000000	1
7.45000000000000	1
7.46000000000000	1
7.47000000000000	1
7.48000000000000	1
7.49000000000000	1
7.50000000000000	1
7.51000000000000	1
7.52000000000000	1
7.53000000000000	1
7.54000000000000	1
7.55000000000000	1
7.56000000000000	1
7.57000000000000	1
7.58000000000000	1
7.59000000000000	1
7.60000000000000	1
7.61000000000000	1
7.62000000000000	1
7.63000000000000	1
7.64000000000000	1
7.65000000000000	1
7.66000000000000	1
7.67000000000000	1
7.68000000000000	1
7.69000000000000	1
7.70000000000000	1
7.71000000000000	1
7.72000000000000	1
7.73000000000000	1
7.74000000000000	1
7.75000000000000	1
7.76000000000000	1
7.77000000000000	1
7.78000000000000	1
7.79000000000000	1
7.80000000000000	1
7.81000000000000	1
7.82000000000000	1
7.83000000000000	1
7.84000000000000	1
7.85000000000000	1
7.86000000000000	1
7.87000000000000	1
7.88000000000000	1
7.89000000000000	1
7.90000000000000	1
7.91000000000000	1
7.92000000000000	1
7.93000000000000	1
7.94000000000000	1
7.95000000000000	1
7.96000000000000	1
7.97000000000000	1
7.98000000000000	1
7.99000000000000	1
8	1
8.01000000000000	1
8.02000000000000	1
8.03000000000000	1
8.04000000000000	1
8.05000000000000	1
8.06000000000000	1
8.07000000000000	1
8.08000000000000	1
8.09000000000000	1
8.10000000000000	1
8.11000000000000	1
8.12000000000000	1
8.13000000000000	1
8.14000000000000	1
8.15000000000000	1
8.16000000000000	1
8.17000000000000	1
8.18000000000000	1
8.19000000000000	1
8.20000000000000	1
8.21000000000000	1
8.22000000000000	1
8.23000000000000	1
8.24000000000000	1
8.25000000000000	1
8.26000000000000	1
8.27000000000000	1
8.28000000000000	1
8.29000000000000	1
8.30000000000000	1
8.31000000000000	1
8.32000000000000	1
8.33000000000000	1
8.34000000000000	1
8.35000000000000	1
8.36000000000000	1
8.37000000000000	1
8.38000000000000	1
8.39000000000000	1
8.40000000000000	1
8.41000000000000	1
8.42000000000000	1
8.43000000000000	1
8.44000000000000	1
8.45000000000000	1
8.46000000000000	1
8.47000000000000	1
8.48000000000000	1
8.49000000000000	1
8.50000000000000	1
8.51000000000000	1
8.52000000000000	1
8.53000000000000	1
8.54000000000000	1
8.55000000000000	1
8.56000000000000	1
8.57000000000000	1
8.58000000000000	1
8.59000000000000	1
8.60000000000000	1
8.61000000000000	1
8.62000000000000	1
8.63000000000000	1
8.64000000000000	1
8.65000000000000	1
8.66000000000000	1
8.67000000000000	1
8.68000000000000	1
8.69000000000000	1
8.70000000000000	1
8.71000000000000	1
8.72000000000000	1
8.73000000000000	1
8.74000000000000	1
8.75000000000000	1
8.76000000000000	1
8.77000000000000	1
8.78000000000000	1
8.79000000000000	1
8.80000000000000	1
8.81000000000000	1
8.82000000000000	1
8.83000000000000	1
8.84000000000000	1
8.85000000000000	1
8.86000000000000	1
8.87000000000000	1
8.88000000000000	1
8.89000000000000	1
8.90000000000000	1
8.91000000000000	1
8.92000000000000	1
8.93000000000000	1
8.94000000000000	1
8.95000000000000	1
8.96000000000000	1
8.97000000000000	1
8.98000000000000	1
8.99000000000000	1
9	1
9.01000000000000	0.999787850047381
9.02000000000000	0.999787850047381
9.03000000000000	0.999787850047381
9.04000000000000	0.999787850047381
9.05000000000000	0.999787850047381
9.06000000000000	0.999787850047381
9.07000000000000	0.999787850047381
9.08000000000000	0.999787850047381
9.09000000000000	0.999787850047381
9.10000000000000	0.999787850047381
9.11000000000000	0.999787850047381
9.12000000000000	0.999787850047381
9.13000000000000	0.999787850047381
9.14000000000000	0.999787850047381
9.15000000000000	0.999787850047381
9.16000000000000	0.999787850047381
9.17000000000000	0.999787850047381
9.18000000000000	0.999787850047381
9.19000000000000	0.999787850047381
9.20000000000000	0.999787850047381
9.21000000000000	0.999787850047381
9.22000000000000	0.999787850047381
9.23000000000000	0.999787850047381
9.24000000000000	0.999787850047381
9.25000000000000	0.999787850047381
9.26000000000000	0.999787850047381
9.27000000000000	0.999787850047381
9.28000000000000	0.999787850047381
9.29000000000000	0.999787850047381
9.30000000000000	0.999787850047381
9.31000000000000	0.999787850047381
9.32000000000000	0.999787850047381
9.33000000000000	0.999787850047381
9.34000000000000	0.999787850047381
9.35000000000000	0.999787850047381
9.36000000000000	0.999787850047381
9.37000000000000	0.999787850047381
9.38000000000000	0.999787850047381
9.39000000000000	0.999787850047381
9.40000000000000	0.999787850047381
9.41000000000000	0.999787850047381
9.42000000000000	0.999787850047381
9.43000000000000	0.999787850047381
9.44000000000000	0.999787850047381
9.45000000000000	0.999787850047381
9.46000000000000	0.999787850047381
9.47000000000000	0.999787850047381
9.48000000000000	0.999787850047381
9.49000000000000	0.999787850047381
9.50000000000000	0.999787850047381
9.51000000000000	0.999787850047381
9.52000000000000	0.999787850047381
9.53000000000000	0.999787850047381
9.54000000000000	0.999787850047381
9.55000000000000	0.999787850047381
9.56000000000000	0.999787850047381
9.57000000000000	0.999787850047381
9.58000000000000	0.999787850047381
9.59000000000000	0.999787850047381
9.60000000000000	0.999787850047381
9.61000000000000	0.999787850047381
9.62000000000000	0.999787850047381
9.63000000000000	0.999787850047381
9.64000000000000	0.999787850047381
9.65000000000000	0.999787850047381
9.66000000000000	0.999787850047381
9.67000000000000	0.999787850047381
9.68000000000000	0.999787850047381
9.69000000000000	0.999787850047381
9.70000000000000	0.999787850047381
9.71000000000000	0.999787850047381
9.72000000000000	0.999787850047381
9.73000000000000	0.999787850047381
9.74000000000000	0.999787850047381
9.75000000000000	0.999787850047381
9.76000000000000	0.999787850047381
9.77000000000000	0.999787850047381
9.78000000000000	0.999787850047381
9.79000000000000	0.999787850047381
9.80000000000000	0.999787850047381
9.81000000000000	0.999787850047381
9.82000000000000	0.999787850047381
9.83000000000000	0.999787850047381
9.84000000000000	0.999787850047381
9.85000000000000	0.999787850047381
9.86000000000000	0.999787850047381
9.87000000000000	0.999787850047381
9.88000000000000	0.999787850047381
9.89000000000000	0.999787850047381
9.90000000000000	0.999787850047381
9.91000000000000	0.999787850047381
9.92000000000000	0.999787850047381
9.93000000000000	0.999787850047381
9.94000000000000	0.999787850047381
9.95000000000000	0.999787850047381
9.96000000000000	0.999787850047381
9.97000000000000	0.999787850047381
9.98000000000000	0.999787850047381
9.99000000000000	0.999787850047381
10	0.999787850047381
10.0100000000000	1
10.0200000000000	1
10.0300000000000	1
10.0400000000000	1
10.0500000000000	1
10.0600000000000	1
10.0700000000000	1
10.0800000000000	1
10.0900000000000	1
10.1000000000000	1
10.1100000000000	1
10.1200000000000	1
10.1300000000000	1
10.1400000000000	1
10.1500000000000	1
10.1600000000000	1
10.1700000000000	1
10.1800000000000	1
10.1900000000000	1
10.2000000000000	1
10.2100000000000	1
10.2200000000000	1
10.2300000000000	1
10.2400000000000	1
10.2500000000000	1
10.2600000000000	1
10.2700000000000	1
10.2800000000000	1
10.2900000000000	1
10.3000000000000	1
10.3100000000000	1
10.3200000000000	1
10.3300000000000	1
10.3400000000000	1
10.3500000000000	1
10.3600000000000	1
10.3700000000000	1
10.3800000000000	1
10.3900000000000	1
10.4000000000000	1
10.4100000000000	1
10.4200000000000	1
10.4300000000000	1
10.4400000000000	1
10.4500000000000	1
10.4600000000000	1
10.4700000000000	1
10.4800000000000	1
10.4900000000000	1
10.5000000000000	1
10.5100000000000	1
10.5200000000000	1
10.5300000000000	1
10.5400000000000	1
10.5500000000000	1
10.5600000000000	1
10.5700000000000	1
10.5800000000000	1
10.5900000000000	1
10.6000000000000	1
10.6100000000000	1
10.6200000000000	1
10.6300000000000	1
10.6400000000000	1
10.6500000000000	1
10.6600000000000	1
10.6700000000000	1
10.6800000000000	1
10.6900000000000	1
10.7000000000000	1
10.7100000000000	1
10.7200000000000	1
10.7300000000000	1
10.7400000000000	1
10.7500000000000	1
10.7600000000000	1
10.7700000000000	1
10.7800000000000	1
10.7900000000000	1
10.8000000000000	1
10.8100000000000	1
10.8200000000000	1
10.8300000000000	1
10.8400000000000	1
10.8500000000000	1
10.8600000000000	1
10.8700000000000	1
10.8800000000000	1
10.8900000000000	1
10.9000000000000	1
10.9100000000000	1
10.9200000000000	1
10.9300000000000	1
10.9400000000000	1
10.9500000000000	1
10.9600000000000	1
10.9700000000000	1
10.9800000000000	1
10.9900000000000	1
11	1
11.0100000000000	1
11.0200000000000	1
11.0300000000000	1
11.0400000000000	1
11.0500000000000	1
11.0600000000000	1
11.0700000000000	1
11.0800000000000	1
11.0900000000000	1
11.1000000000000	1
11.1100000000000	1
11.1200000000000	1
11.1300000000000	1
11.1400000000000	1
11.1500000000000	1
11.1600000000000	1
11.1700000000000	1
11.1800000000000	1
11.1900000000000	1
11.2000000000000	1
11.2100000000000	1
11.2200000000000	1
11.2300000000000	1
11.2400000000000	1
11.2500000000000	1
11.2600000000000	1
11.2700000000000	1
11.2800000000000	1
11.2900000000000	1
11.3000000000000	1
11.3100000000000	1
11.3200000000000	1
11.3300000000000	1
11.3400000000000	1
11.3500000000000	1
11.3600000000000	1
11.3700000000000	1
11.3800000000000	1
11.3900000000000	1
11.4000000000000	1
11.4100000000000	1
11.4200000000000	1
11.4300000000000	1
11.4400000000000	1
11.4500000000000	1
11.4600000000000	1
11.4700000000000	1
11.4800000000000	1
11.4900000000000	1
11.5000000000000	1
11.5100000000000	1
11.5200000000000	1
11.5300000000000	1
11.5400000000000	1
11.5500000000000	1
11.5600000000000	1
11.5700000000000	1
11.5800000000000	1
11.5900000000000	1
11.6000000000000	1
11.6100000000000	1
11.6200000000000	1
11.6300000000000	1
11.6400000000000	1
11.6500000000000	1
11.6600000000000	1
11.6700000000000	1
11.6800000000000	1
11.6900000000000	1
11.7000000000000	1
11.7100000000000	1
11.7200000000000	1
11.7300000000000	1
11.7400000000000	1
11.7500000000000	1
11.7600000000000	1
11.7700000000000	1
11.7800000000000	1
11.7900000000000	1
11.8000000000000	1
11.8100000000000	1
11.8200000000000	1
11.8300000000000	1
11.8400000000000	1
11.8500000000000	1
11.8600000000000	1
11.8700000000000	1
11.8800000000000	1
11.8900000000000	1
11.9000000000000	1
11.9100000000000	1
11.9200000000000	1
11.9300000000000	1
11.9400000000000	1
11.9500000000000	1
11.9600000000000	1
11.9700000000000	1
11.9800000000000	1
11.9900000000000	1
12	1
12.0100000000000	1
12.0200000000000	1
12.0300000000000	1
12.0400000000000	1
12.0500000000000	1
12.0600000000000	1
12.0700000000000	1
12.0800000000000	1
12.0900000000000	1
12.1000000000000	1
12.1100000000000	1
12.1200000000000	1
12.1300000000000	1
12.1400000000000	1
12.1500000000000	1
12.1600000000000	1
12.1700000000000	1
12.1800000000000	1
12.1900000000000	1
12.2000000000000	1
12.2100000000000	1
12.2200000000000	1
12.2300000000000	1
12.2400000000000	1
12.2500000000000	1
12.2600000000000	1
12.2700000000000	1
12.2800000000000	1
12.2900000000000	1
12.3000000000000	1
12.3100000000000	1
12.3200000000000	1
12.3300000000000	1
12.3400000000000	1
12.3500000000000	1
12.3600000000000	1
12.3700000000000	1
12.3800000000000	1
12.3900000000000	1
12.4000000000000	1
12.4100000000000	1
12.4200000000000	1
12.4300000000000	1
12.4400000000000	1
12.4500000000000	1
12.4600000000000	1
12.4700000000000	1
12.4800000000000	1
12.4900000000000	1
12.5000000000000	1
12.5100000000000	1
12.5200000000000	1
12.5300000000000	1
12.5400000000000	1
12.5500000000000	1
12.5600000000000	1
12.5700000000000	1
12.5800000000000	1
12.5900000000000	1
12.6000000000000	1
12.6100000000000	1
12.6200000000000	1
12.6300000000000	1
12.6400000000000	1
12.6500000000000	1
12.6600000000000	1
12.6700000000000	1
12.6800000000000	1
12.6900000000000	1
12.7000000000000	1
12.7100000000000	1
12.7200000000000	1
12.7300000000000	1
12.7400000000000	1
12.7500000000000	1
12.7600000000000	1
12.7700000000000	1
12.7800000000000	1
12.7900000000000	1
12.8000000000000	1
12.8100000000000	1
12.8200000000000	1
12.8300000000000	1
12.8400000000000	1
12.8500000000000	1
12.8600000000000	1
12.8700000000000	1
12.8800000000000	1
12.8900000000000	1
12.9000000000000	1
12.9100000000000	1
12.9200000000000	1
12.9300000000000	1
12.9400000000000	1
12.9500000000000	1
12.9600000000000	1
12.9700000000000	1
12.9800000000000	1
12.9900000000000	1
13	1
13.0100000000000	1
13.0200000000000	1
13.0300000000000	1
13.0400000000000	1
13.0500000000000	1
13.0600000000000	1
13.0700000000000	1
13.0800000000000	1
13.0900000000000	1
13.1000000000000	1
13.1100000000000	1
13.1200000000000	1
13.1300000000000	1
13.1400000000000	1
13.1500000000000	1
13.1600000000000	1
13.1700000000000	1
13.1800000000000	1
13.1900000000000	1
13.2000000000000	1
13.2100000000000	1
13.2200000000000	1
13.2300000000000	1
13.2400000000000	1
13.2500000000000	1
13.2600000000000	1
13.2700000000000	1
13.2800000000000	1
13.2900000000000	1
13.3000000000000	1
13.3100000000000	1
13.3200000000000	1
13.3300000000000	1
13.3400000000000	1
13.3500000000000	1
13.3600000000000	1
13.3700000000000	1
13.3800000000000	1
13.3900000000000	1
13.4000000000000	1
13.4100000000000	1
13.4200000000000	1
13.4300000000000	1
13.4400000000000	1
13.4500000000000	1
13.4600000000000	1
13.4700000000000	1
13.4800000000000	1
13.4900000000000	1
13.5000000000000	1
13.5100000000000	1
13.5200000000000	1
13.5300000000000	1
13.5400000000000	1
13.5500000000000	1
13.5600000000000	1
13.5700000000000	1
13.5800000000000	1
13.5900000000000	1
13.6000000000000	1
13.6100000000000	1
13.6200000000000	1
13.6300000000000	1
13.6400000000000	1
13.6500000000000	1
13.6600000000000	1
13.6700000000000	1
13.6800000000000	1
13.6900000000000	1
13.7000000000000	1
13.7100000000000	1
13.7200000000000	1
13.7300000000000	1
13.7400000000000	1
13.7500000000000	1
13.7600000000000	1
13.7700000000000	1
13.7800000000000	1
13.7900000000000	1
13.8000000000000	1
13.8100000000000	1
13.8200000000000	1
13.8300000000000	1
13.8400000000000	1
13.8500000000000	1
13.8600000000000	1
13.8700000000000	1
13.8800000000000	1
13.8900000000000	1
13.9000000000000	1
13.9100000000000	1
13.9200000000000	1
13.9300000000000	1
13.9400000000000	1
13.9500000000000	1
13.9600000000000	1
13.9700000000000	1
13.9800000000000	1
13.9900000000000	1
14	1


==> exp1_sigma2.dat <==
t f_t
0	1.07394505083791e-07
0.0100000000000000	1.07394505083791e-07
0.0200000000000000	1.07394505083791e-07
0.0300000000000000	1.07394505083791e-07
0.0400000000000000	1.07394505083791e-07
0.0500000000000000	1.07394505083791e-07
0.0600000000000000	1.07394505083791e-07
0.0700000000000000	1.07394505083791e-07
0.0800000000000000	1.07394505083791e-07
0.0900000000000000	1.07394505083791e-07
0.100000000000000	1.07394505083791e-07
0.110000000000000	1.07394505083791e-07
0.120000000000000	1.07394505083791e-07
0.130000000000000	1.07394505083791e-07
0.140000000000000	1.07394505083791e-07
0.150000000000000	1.07394505083791e-07
0.160000000000000	1.07394505083791e-07
0.170000000000000	1.07394505083791e-07
0.180000000000000	1.07394505083791e-07
0.190000000000000	1.07394505083791e-07
0.200000000000000	1.07394505083791e-07
0.210000000000000	1.07394505083791e-07
0.220000000000000	1.07394505083791e-07
0.230000000000000	1.07394505083791e-07
0.240000000000000	1.07394505083791e-07
0.250000000000000	1.07394505083791e-07
0.260000000000000	1.07394505083791e-07
0.270000000000000	1.07394505083791e-07
0.280000000000000	1.07394505083791e-07
0.290000000000000	1.07394505083791e-07
0.300000000000000	1.07394505083791e-07
0.310000000000000	1.07394505083791e-07
0.320000000000000	1.07394505083791e-07
0.330000000000000	1.07394505083791e-07
0.340000000000000	1.07394505083791e-07
0.350000000000000	1.07394505083791e-07
0.360000000000000	1.07394505083791e-07
0.370000000000000	1.07394505083791e-07
0.380000000000000	1.07394505083791e-07
0.390000000000000	1.07394505083791e-07
0.400000000000000	1.07394505083791e-07
0.410000000000000	1.07394505083791e-07
0.420000000000000	1.07394505083791e-07
0.430000000000000	1.07394505083791e-07
0.440000000000000	1.07394505083791e-07
0.450000000000000	1.07394505083791e-07
0.460000000000000	1.07394505083791e-07
0.470000000000000	1.07394505083791e-07
0.480000000000000	1.07394505083791e-07
0.490000000000000	1.07394505083791e-07
0.500000000000000	1.07394505083791e-07
0.510000000000000	1.07394505083791e-07
0.520000000000000	1.07394505083791e-07
0.530000000000000	1.07394505083791e-07
0.540000000000000	1.07394505083791e-07
0.550000000000000	1.07394505083791e-07
0.560000000000000	1.07394505083791e-07
0.570000000000000	1.07394505083791e-07
0.580000000000000	1.07394505083791e-07
0.590000000000000	1.07394505083791e-07
0.600000000000000	1.07394505083791e-07
0.610000000000000	1.07394505083791e-07
0.620000000000000	1.07394505083791e-07
0.630000000000000	1.07394505083791e-07
0.640000000000000	1.07394505083791e-07
0.650000000000000	1.07394505083791e-07
0.660000000000000	1.07394505083791e-07
0.670000000000000	1.07394505083791e-07
0.680000000000000	1.07394505083791e-07
0.690000000000000	1.07394505083791e-07
0.700000000000000	1.07394505083791e-07
0.710000000000000	1.07394505083791e-07
0.720000000000000	1.07394505083791e-07
0.730000000000000	1.07394505083791e-07
0.740000000000000	1.07394505083791e-07
0.750000000000000	1.07394505083791e-07
0.760000000000000	1.07394505083791e-07
0.770000000000000	1.07394505083791e-07
0.780000000000000	1.07394505083791e-07
0.790000000000000	1.07394505083791e-07
0.800000000000000	1.07394505083791e-07
0.810000000000000	1.07394505083791e-07
0.820000000000000	1.07394505083791e-07
0.830000000000000	1.07394505083791e-07
0.840000000000000	1.07394505083791e-07
0.850000000000000	1.07394505083791e-07
0.860000000000000	1.07394505083791e-07
0.870000000000000	1.07394505083791e-07
0.880000000000000	1.07394505083791e-07
0.890000000000000	1.07394505083791e-07
0.900000000000000	1.07394505083791e-07
0.910000000000000	1.07394505083791e-07
0.920000000000000	1.07394505083791e-07
0.930000000000000	1.07394505083791e-07
0.940000000000000	1.07394505083791e-07
0.950000000000000	1.07394505083791e-07
0.960000000000000	1.07394505083791e-07
0.970000000000000	1.07394505083791e-07
0.980000000000000	1.07394505083791e-07
0.990000000000000	1.07394505083791e-07
1	1.07394505083791e-07
1.01000000000000	1.07394505083791e-07
1.02000000000000	1.07394505083791e-07
1.03000000000000	1.07394505083791e-07
1.04000000000000	1.07394505083791e-07
1.05000000000000	1.07394505083791e-07
1.06000000000000	1.07394505083791e-07
1.07000000000000	1.07394505083791e-07
1.08000000000000	1.07394505083791e-07
1.09000000000000	1.07394505083791e-07
1.10000000000000	1.07394505083791e-07
1.11000000000000	1.07394505083791e-07
1.12000000000000	1.07394505083791e-07
1.13000000000000	1.07394505083791e-07
1.14000000000000	1.07394505083791e-07
1.15000000000000	1.07394505083791e-07
1.16000000000000	1.07394505083791e-07
1.17000000000000	1.07394505083791e-07
1.18000000000000	1.07394505083791e-07
1.19000000000000	1.07394505083791e-07
1.20000000000000	1.07394505083791e-07
1.21000000000000	1.07394505083791e-07
1.22000000000000	1.07394505083791e-07
1.23000000000000	1.07394505083791e-07
1.24000000000000	1.07394505083791e-07
1.25000000000000	1.07394505083791e-07
1.26000000000000	1.07394505083791e-07
1.27000000000000	1.07394505083791e-07
1.28000000000000	1.07394505083791e-07
1.29000000000000	1.07394505083791e-07
1.30000000000000	1.07394505083791e-07
1.31000000000000	1.07394505083791e-07
1.32000000000000	1.07394505083791e-07
1.33000000000000	1.07394505083791e-07
1.34000000000000	1.07394505083791e-07
1.35000000000000	1.07394505083791e-07
1.36000000000000	1.07394505083791e-07
1.37000000000000	1.07394505083791e-07
1.38000000000000	1.07394505083791e-07
1.39000000000000	1.07394505083791e-07
1.40000000000000	1.07394505083791e-07
1.41000000000000	1.07394505083791e-07
1.42000000000000	1.07394505083791e-07
1.43000000000000	1.07394505083791e-07
1.44000000000000	1.07394505083791e-07
1.45000000000000	1.07394505083791e-07
1.46000000000000	1.07394505083791e-07
1.47000000000000	1.07394505083791e-07
1.48000000000000	1.07394505083791e-07
1.49000000000000	1.07394505083791e-07
1.50000000000000	1.07394505083791e-07
1.51000000000000	1.07394505083791e-07
1.52000000000000	1.07394505083791e-07
1.53000000000000	1.07394505083791e-07
1.54000000000000	1.07394505083791e-07
1.55000000000000	1.07394505083791e-07
1.56000000000000	1.07394505083791e-07
1.57000000000000	1.07394505083791e-07
1.58000000000000	1.07394505083791e-07
1.59000000000000	1.07394505083791e-07
1.60000000000000	1.07394505083791e-07
1.61000000000000	1.07394505083791e-07
1.62000000000000	1.07394505083791e-07
1.63000000000000	1.07394505083791e-07
1.64000000000000	1.07394505083791e-07
1.65000000000000	1.07394505083791e-07
1.66000000000000	1.07394505083791e-07
1.67000000000000	1.07394505083791e-07
1.68000000000000	1.07394505083791e-07
1.69000000000000	1.07394505083791e-07
1.70000000000000	1.07394505083791e-07
1.71000000000000	1.07394505083791e-07
1.72000000000000	1.07394505083791e-07
1.73000000000000	1.07394505083791e-07
1.74000000000000	1.07394505083791e-07
1.75000000000000	1.07394505083791e-07
1.76000000000000	1.07394505083791e-07
1.77000000000000	1.07394505083791e-07
1.78000000000000	1.07394505083791e-07
1.79000000000000	1.07394505083791e-07
1.80000000000000	1.07394505083791e-07
1.81000000000000	1.07394505083791e-07
1.82000000000000	1.07394505083791e-07
1.83000000000000	1.07394505083791e-07
1.84000000000000	1.07394505083791e-07
1.85000000000000	1.07394505083791e-07
1.86000000000000	1.07394505083791e-07
1.87000000000000	1.07394505083791e-07
1.88000000000000	1.07394505083791e-07
1.89000000000000	1.07394505083791e-07
1.90000000000000	1.07394505083791e-07
1.91000000000000	1.07394505083791e-07
1.92000000000000	1.07394505083791e-07
1.93000000000000	1.07394505083791e-07
1.94000000000000	1.07394505083791e-07
1.95000000000000	1.07394505083791e-07
1.96000000000000	1.07394505083791e-07
1.97000000000000	1.07394505083791e-07
1.98000000000000	1.07394505083791e-07
1.99000000000000	1.07394505083791e-07
2	1.07394505083791e-07
2.01000000000000	1.07394505083791e-07
2.02000000000000	1.07394505083791e-07
2.03000000000000	1.07394505083791e-07
2.04000000000000	1.07394505083791e-07
2.05000000000000	1.07394505083791e-07
2.06000000000000	1.07394505083791e-07
2.07000000000000	1.07394505083791e-07
2.08000000000000	1.07394505083791e-07
2.09000000000000	1.07394505083791e-07
2.10000000000000	1.07394505083791e-07
2.11000000000000	1.07394505083791e-07
2.12000000000000	1.07394505083791e-07
2.13000000000000	1.07394505083791e-07
2.14000000000000	1.07394505083791e-07
2.15000000000000	1.07394505083791e-07
2.16000000000000	1.07394505083791e-07
2.17000000000000	1.07394505083791e-07
2.18000000000000	1.07394505083791e-07
2.19000000000000	1.07394505083791e-07
2.20000000000000	1.07394505083791e-07
2.21000000000000	1.07394505083791e-07
2.22000000000000	1.07394505083791e-07
2.23000000000000	1.07394505083791e-07
2.24000000000000	1.07394505083791e-07
2.25000000000000	1.07394505083791e-07
2.26000000000000	1.07394505083791e-07
2.27000000000000	1.07394505083791e-07
2.28000000000000	1.07394505083791e-07
2.29000000000000	1.07394505083791e-07
2.30000000000000	1.07394505083791e-07
2.31000000000000	1.07394505083791e-07
2.32000000000000	1.07394505083791e-07
2.33000000000000	1.07394505083791e-07
2.34000000000000	1.07394505083791e-07
2.35000000000000	1.07394505083791e-07
2.36000000000000	1.07394505083791e-07
2.37000000000000	1.07394505083791e-07
2.38000000000000	1.07394505083791e-07
2.39000000000000	1.07394505083791e-07
2.40000000000000	1.07394505083791e-07
2.41000000000000	1.07394505083791e-07
2.42000000000000	1.07394505083791e-07
2.43000000000000	1.07394505083791e-07
2.44000000000000	1.07394505083791e-07
2.45000000000000	1.07394505083791e-07
2.46000000000000	1.07394505083791e-07
2.47000000000000	1.07394505083791e-07
2.48000000000000	1.07394505083791e-07
2.49000000000000	1.07394505083791e-07
2.50000000000000	1.07394505083791e-07
2.51000000000000	1.07394505083791e-07
2.52000000000000	1.07394505083791e-07
2.53000000000000	1.07394505083791e-07
2.54000000000000	1.07394505083791e-07
2.55000000000000	1.07394505083791e-07
2.56000000000000	1.07394505083791e-07
2.57000000000000	1.07394505083791e-07
2.58000000000000	1.07394505083791e-07
2.59000000000000	1.07394505083791e-07
2.60000000000000	1.07394505083791e-07
2.61000000000000	1.07394505083791e-07
2.62000000000000	1.07394505083791e-07
2.63000000000000	1.07394505083791e-07
2.64000000000000	1.07394505083791e-07
2.65000000000000	1.07394505083791e-07
2.66000000000000	1.07394505083791e-07
2.67000000000000	1.07394505083791e-07
2.68000000000000	1.07394505083791e-07
2.69000000000000	1.07394505083791e-07
2.70000000000000	1.07394505083791e-07
2.71000000000000	1.07394505083791e-07
2.72000000000000	1.07394505083791e-07
2.73000000000000	1.07394505083791e-07
2.74000000000000	1.07394505083791e-07
2.75000000000000	1.07394505083791e-07
2.76000000000000	1.07394505083791e-07
2.77000000000000	1.07394505083791e-07
2.78000000000000	1.07394505083791e-07
2.79000000000000	1.07394505083791e-07
2.80000000000000	1.07394505083791e-07
2.81000000000000	1.07394505083791e-07
2.82000000000000	1.07394505083791e-07
2.83000000000000	1.07394505083791e-07
2.84000000000000	1.07394505083791e-07
2.85000000000000	1.07394505083791e-07
2.86000000000000	1.07394505083791e-07
2.87000000000000	1.07394505083791e-07
2.88000000000000	1.07394505083791e-07
2.89000000000000	1.07394505083791e-07
2.90000000000000	1.07394505083791e-07
2.91000000000000	1.07394505083791e-07
2.92000000000000	1.07394505083791e-07
2.93000000000000	1.07394505083791e-07
2.94000000000000	1.07394505083791e-07
2.95000000000000	1.07394505083791e-07
2.96000000000000	1.07394505083791e-07
2.97000000000000	1.07394505083791e-07
2.98000000000000	1.07394505083791e-07
2.99000000000000	1.07394505083791e-07
3	1.07394505083791e-07
3.01000000000000	1.07394505083791e-07
3.02000000000000	1.07394505083791e-07
3.03000000000000	1.07394505083791e-07
3.04000000000000	1.07394505083791e-07
3.05000000000000	1.07394505083791e-07
3.06000000000000	1.07394505083791e-07
3.07000000000000	1.07394505083791e-07
3.08000000000000	1.07394505083791e-07
3.09000000000000	1.07394505083791e-07
3.10000000000000	1.07394505083791e-07
3.11000000000000	1.07394505083791e-07
3.12000000000000	1.07394505083791e-07
3.13000000000000	1.07394505083791e-07
3.14000000000000	1.07394505083791e-07
3.15000000000000	1.07394505083791e-07
3.16000000000000	1.07394505083791e-07
3.17000000000000	1.07394505083791e-07
3.18000000000000	1.07394505083791e-07
3.19000000000000	1.07394505083791e-07
3.20000000000000	1.07394505083791e-07
3.21000000000000	1.07394505083791e-07
3.22000000000000	1.07394505083791e-07
3.23000000000000	1.07394505083791e-07
3.24000000000000	1.07394505083791e-07
3.25000000000000	1.07394505083791e-07
3.26000000000000	1.07394505083791e-07
3.27000000000000	1.07394505083791e-07
3.28000000000000	1.07394505083791e-07
3.29000000000000	1.07394505083791e-07
3.30000000000000	1.07394505083791e-07
3.31000000000000	1.07394505083791e-07
3.32000000000000	1.07394505083791e-07
3.33000000000000	1.07394505083791e-07
3.34000000000000	1.07394505083791e-07
3.35000000000000	1.07394505083791e-07
3.36000000000000	1.07394505083791e-07
3.37000000000000	1.07394505083791e-07
3.38000000000000	1.07394505083791e-07
3.39000000000000	1.07394505083791e-07
3.40000000000000	1.07394505083791e-07
3.41000000000000	1.07394505083791e-07
3.42000000000000	1.07394505083791e-07
3.43000000000000	1.07394505083791e-07
3.44000000000000	1.07394505083791e-07
3.45000000000000	1.07394505083791e-07
3.46000000000000	1.07394505083791e-07
3.47000000000000	1.07394505083791e-07
3.48000000000000	1.07394505083791e-07
3.49000000000000	1.07394505083791e-07
3.50000000000000	1.07394505083791e-07
3.51000000000000	1.07394505083791e-07
3.52000000000000	1.07394505083791e-07
3.53000000000000	1.07394505083791e-07
3.54000000000000	1.07394505083791e-07
3.55000000000000	1.07394505083791e-07
3.56000000000000	1.07394505083791e-07
3.57000000000000	1.07394505083791e-07
3.58000000000000	1.07394505083791e-07
3.59000000000000	1.07394505083791e-07
3.60000000000000	1.07394505083791e-07
3.61000000000000	1.07394505083791e-07
3.62000000000000	1.07394505083791e-07
3.63000000000000	1.07394505083791e-07
3.64000000000000	1.07394505083791e-07
3.65000000000000	1.07394505083791e-07
3.66000000000000	1.07394505083791e-07
3.67000000000000	1.07394505083791e-07
3.68000000000000	1.07394505083791e-07
3.69000000000000	1.07394505083791e-07
3.70000000000000	1.07394505083791e-07
3.71000000000000	1.07394505083791e-07
3.72000000000000	1.07394505083791e-07
3.73000000000000	1.07394505083791e-07
3.74000000000000	1.07394505083791e-07
3.75000000000000	1.07394505083791e-07
3.76000000000000	1.07394505083791e-07
3.77000000000000	1.07394505083791e-07
3.78000000000000	1.07394505083791e-07
3.79000000000000	1.07394505083791e-07
3.80000000000000	1.07394505083791e-07
3.81000000000000	1.07394505083791e-07
3.82000000000000	1.07394505083791e-07
3.83000000000000	1.07394505083791e-07
3.84000000000000	1.07394505083791e-07
3.85000000000000	1.07394505083791e-07
3.86000000000000	1.07394505083791e-07
3.87000000000000	1.07394505083791e-07
3.88000000000000	1.07394505083791e-07
3.89000000000000	1.07394505083791e-07
3.90000000000000	1.07394505083791e-07
3.91000000000000	1.07394505083791e-07
3.92000000000000	1.07394505083791e-07
3.93000000000000	1.07394505083791e-07
3.94000000000000	1.07394505083791e-07
3.95000000000000	1.07394505083791e-07
3.96000000000000	1.07394505083791e-07
3.97000000000000	1.07394505083791e-07
3.98000000000000	1.07394505083791e-07
3.99000000000000	1.07394505083791e-07
4	1.07394505083791e-07
4.01000000000000	1.07394505083791e-07
4.02000000000000	1.07394505083791e-07
4.03000000000000	1.07394505083791e-07
4.04000000000000	1.07394505083791e-07
4.05000000000000	1.07394505083791e-07
4.06000000000000	1.07394505083791e-07
4.07000000000000	1.07394505083791e-07
4.08000000000000	1.07394505083791e-07
4.09000000000000	1.07394505083791e-07
4.10000000000000	1.07394505083791e-07
4.11000000000000	1.07394505083791e-07
4.12000000000000	1.07394505083791e-07
4.13000000000000	1.07394505083791e-07
4.14000000000000	1.07394505083791e-07
4.15000000000000	1.07394505083791e-07
4.16000000000000	1.07394505083791e-07
4.17000000000000	1.07394505083791e-07
4.18000000000000	1.07394505083791e-07
4.19000000000000	1.07394505083791e-07
4.20000000000000	1.07394505083791e-07
4.21000000000000	1.07394505083791e-07
4.22000000000000	1.07394505083791e-07
4.23000000000000	1.07394505083791e-07
4.24000000000000	1.07394505083791e-07
4.25000000000000	1.07394505083791e-07
4.26000000000000	1.07394505083791e-07
4.27000000000000	1.07394505083791e-07
4.28000000000000	1.07394505083791e-07
4.29000000000000	1.07394505083791e-07
4.30000000000000	1.07394505083791e-07
4.31000000000000	1.07394505083791e-07
4.32000000000000	1.07394505083791e-07
4.33000000000000	1.07394505083791e-07
4.34000000000000	1.07394505083791e-07
4.35000000000000	1.07394505083791e-07
4.36000000000000	1.07394505083791e-07
4.37000000000000	1.07394505083791e-07
4.38000000000000	1.07394505083791e-07
4.39000000000000	1.07394505083791e-07
4.40000000000000	1.07394505083791e-07
4.41000000000000	1.07394505083791e-07
4.42000000000000	1.07394505083791e-07
4.43000000000000	1.07394505083791e-07
4.44000000000000	1.07394505083791e-07
4.45000000000000	1.07394505083791e-07
4.46000000000000	1.07394505083791e-07
4.47000000000000	1.07394505083791e-07
4.48000000000000	1.07394505083791e-07
4.49000000000000	1.07394505083791e-07
4.50000000000000	1.07394505083791e-07
4.51000000000000	1.07394505083791e-07
4.52000000000000	1.07394505083791e-07
4.53000000000000	1.07394505083791e-07
4.54000000000000	1.07394505083791e-07
4.55000000000000	1.07394505083791e-07
4.56000000000000	1.07394505083791e-07
4.57000000000000	1.07394505083791e-07
4.58000000000000	1.07394505083791e-07
4.59000000000000	1.07394505083791e-07
4.60000000000000	1.07394505083791e-07
4.61000000000000	1.07394505083791e-07
4.62000000000000	1.07394505083791e-07
4.63000000000000	1.07394505083791e-07
4.64000000000000	1.07394505083791e-07
4.65000000000000	1.07394505083791e-07
4.66000000000000	1.07394505083791e-07
4.67000000000000	1.07394505083791e-07
4.68000000000000	1.07394505083791e-07
4.69000000000000	1.07394505083791e-07
4.70000000000000	1.07394505083791e-07
4.71000000000000	1.07394505083791e-07
4.72000000000000	1.07394505083791e-07
4.73000000000000	1.07394505083791e-07
4.74000000000000	1.07394505083791e-07
4.75000000000000	1.07394505083791e-07
4.76000000000000	1.07394505083791e-07
4.77000000000000	1.07394505083791e-07
4.78000000000000	1.07394505083791e-07
4.79000000000000	1.07394505083791e-07
4.80000000000000	1.07394505083791e-07
4.81000000000000	1.07394505083791e-07
4.82000000000000	1.07394505083791e-07
4.83000000000000	1.07394505083791e-07
4.84000000000000	1.07394505083791e-07
4.85000000000000	1.07394505083791e-07
4.86000000000000	1.07394505083791e-07
4.87000000000000	1.07394505083791e-07
4.88000000000000	1.07394505083791e-07
4.89000000000000	1.07394505083791e-07
4.90000000000000	1.07394505083791e-07
4.91000000000000	1.07394505083791e-07
4.92000000000000	1.07394505083791e-07
4.93000000000000	1.07394505083791e-07
4.94000000000000	1.07394505083791e-07
4.95000000000000	1.07394505083791e-07
4.96000000000000	1.07394505083791e-07
4.97000000000000	1.07394505083791e-07
4.98000000000000	1.07394505083791e-07
4.99000000000000	1.07394505083791e-07
5	1.07394505083791e-07
5.01000000000000	1.07394505083791e-07
5.02000000000000	1.07394505083791e-07
5.03000000000000	1.07394505083791e-07
5.04000000000000	1.07394505083791e-07
5.05000000000000	1.07394505083791e-07
5.06000000000000	1.07394505083791e-07
5.07000000000000	1.07394505083791e-07
5.08000000000000	1.07394505083791e-07
5.09000000000000	1.07394505083791e-07
5.10000000000000	1.07394505083791e-07
5.11000000000000	1.07394505083791e-07
5.12000000000000	1.07394505083791e-07
5.13000000000000	1.07394505083791e-07
5.14000000000000	1.07394505083791e-07
5.15000000000000	1.07394505083791e-07
5.16000000000000	1.07394505083791e-07
5.17000000000000	1.07394505083791e-07
5.18000000000000	1.07394505083791e-07
5.19000000000000	1.07394505083791e-07
5.20000000000000	1.07394505083791e-07
5.21000000000000	1.07394505083791e-07
5.22000000000000	1.07394505083791e-07
5.23000000000000	1.07394505083791e-07
5.24000000000000	1.07394505083791e-07
5.25000000000000	1.07394505083791e-07
5.26000000000000	1.07394505083791e-07
5.27000000000000	1.07394505083791e-07
5.28000000000000	1.07394505083791e-07
5.29000000000000	1.07394505083791e-07
5.30000000000000	1.07394505083791e-07
5.31000000000000	1.07394505083791e-07
5.32000000000000	1.07394505083791e-07
5.33000000000000	1.07394505083791e-07
5.34000000000000	1.07394505083791e-07
5.35000000000000	1.07394505083791e-07
5.36000000000000	1.07394505083791e-07
5.37000000000000	1.07394505083791e-07
5.38000000000000	1.07394505083791e-07
5.39000000000000	1.07394505083791e-07
5.40000000000000	1.07394505083791e-07
5.41000000000000	1.07394505083791e-07
5.42000000000000	1.07394505083791e-07
5.43000000000000	1.07394505083791e-07
5.44000000000000	1.07394505083791e-07
5.45000000000000	1.07394505083791e-07
5.46000000000000	1.07394505083791e-07
5.47000000000000	1.07394505083791e-07
5.48000000000000	1.07394505083791e-07
5.49000000000000	1.07394505083791e-07
5.50000000000000	1.07394505083791e-07
5.51000000000000	1.07394505083791e-07
5.52000000000000	1.07394505083791e-07
5.53000000000000	1.07394505083791e-07
5.54000000000000	1.07394505083791e-07
5.55000000000000	1.07394505083791e-07
5.56000000000000	1.07394505083791e-07
5.57000000000000	1.07394505083791e-07
5.58000000000000	1.07394505083791e-07
5.59000000000000	1.07394505083791e-07
5.60000000000000	1.07394505083791e-07
5.61000000000000	1.07394505083791e-07
5.62000000000000	1.07394505083791e-07
5.63000000000000	1.07394505083791e-07
5.64000000000000	1.07394505083791e-07
5.65000000000000	1.07394505083791e-07
5.66000000000000	1.07394505083791e-07
5.67000000000000	1.07394505083791e-07
5.68000000000000	1.07394505083791e-07
5.69000000000000	1.07394505083791e-07
5.70000000000000	1.07394505083791e-07
5.71000000000000	1.07394505083791e-07
5.72000000000000	1.07394505083791e-07
5.73000000000000	1.07394505083791e-07
5.74000000000000	1.07394505083791e-07
5.75000000000000	1.07394505083791e-07
5.76000000000000	1.07394505083791e-07
5.77000000000000	1.07394505083791e-07
5.78000000000000	1.07394505083791e-07
5.79000000000000	1.07394505083791e-07
5.80000000000000	1.07394505083791e-07
5.81000000000000	1.07394505083791e-07
5.82000000000000	1.07394505083791e-07
5.83000000000000	1.07394505083791e-07
5.84000000000000	1.07394505083791e-07
5.85000000000000	1.07394505083791e-07
5.86000000000000	1.07394505083791e-07
5.87000000000000	1.07394505083791e-07
5.88000000000000	1.07394505083791e-07
5.89000000000000	1.07394505083791e-07
5.90000000000000	1.07394505083791e-07
5.91000000000000	1.07394505083791e-07
5.92000000000000	1.07394505083791e-07
5.93000000000000	1.07394505083791e-07
5.94000000000000	1.07394505083791e-07
5.95000000000000	1.07394505083791e-07
5.96000000000000	1.07394505083791e-07
5.97000000000000	1.07394505083791e-07
5.98000000000000	1.07394505083791e-07
5.99000000000000	1.07394505083791e-07
6	1.07394505083791e-07
6.01000000000000	1.07394505083791e-07
6.02000000000000	1.07394505083791e-07
6.03000000000000	1.07394505083791e-07
6.04000000000000	1.07394505083791e-07
6.05000000000000	1.07394505083791e-07
6.06000000000000	1.07394505083791e-07
6.07000000000000	1.07394505083791e-07
6.08000000000000	1.07394505083791e-07
6.09000000000000	1.07394505083791e-07
6.10000000000000	1.07394505083791e-07
6.11000000000000	1.07394505083791e-07
6.12000000000000	1.07394505083791e-07
6.13000000000000	1.07394505083791e-07
6.14000000000000	1.07394505083791e-07
6.15000000000000	1.07394505083791e-07
6.16000000000000	1.07394505083791e-07
6.17000000000000	1.07394505083791e-07
6.18000000000000	1.07394505083791e-07
6.19000000000000	1.07394505083791e-07
6.20000000000000	1.07394505083791e-07
6.21000000000000	1.07394505083791e-07
6.22000000000000	1.07394505083791e-07
6.23000000000000	1.07394505083791e-07
6.24000000000000	1.07394505083791e-07
6.25000000000000	1.07394505083791e-07
6.26000000000000	1.07394505083791e-07
6.27000000000000	1.07394505083791e-07
6.28000000000000	1.07394505083791e-07
6.29000000000000	1.07394505083791e-07
6.30000000000000	1.07394505083791e-07
6.31000000000000	1.07394505083791e-07
6.32000000000000	1.07394505083791e-07
6.33000000000000	1.07394505083791e-07
6.34000000000000	1.07394505083791e-07
6.35000000000000	1.07394505083791e-07
6.36000000000000	1.07394505083791e-07
6.37000000000000	1.07394505083791e-07
6.38000000000000	1.07394505083791e-07
6.39000000000000	1.07394505083791e-07
6.40000000000000	1.07394505083791e-07
6.41000000000000	1.07394505083791e-07
6.42000000000000	1.07394505083791e-07
6.43000000000000	1.07394505083791e-07
6.44000000000000	1.07394505083791e-07
6.45000000000000	1.07394505083791e-07
6.46000000000000	1.07394505083791e-07
6.47000000000000	1.07394505083791e-07
6.48000000000000	1.07394505083791e-07
6.49000000000000	1.07394505083791e-07
6.50000000000000	1.07394505083791e-07
6.51000000000000	1.07394505083791e-07
6.52000000000000	1.07394505083791e-07
6.53000000000000	1.07394505083791e-07
6.54000000000000	1.07394505083791e-07
6.55000000000000	1.07394505083791e-07
6.56000000000000	1.07394505083791e-07
6.57000000000000	1.07394505083791e-07
6.58000000000000	1.07394505083791e-07
6.59000000000000	1.07394505083791e-07
6.60000000000000	1.07394505083791e-07
6.61000000000000	1.07394505083791e-07
6.62000000000000	1.07394505083791e-07
6.63000000000000	1.07394505083791e-07
6.64000000000000	1.07394505083791e-07
6.65000000000000	1.07394505083791e-07
6.66000000000000	1.07394505083791e-07
6.67000000000000	1.07394505083791e-07
6.68000000000000	1.07394505083791e-07
6.69000000000000	1.07394505083791e-07
6.70000000000000	1.07394505083791e-07
6.71000000000000	1.07394505083791e-07
6.72000000000000	1.07394505083791e-07
6.73000000000000	1.07394505083791e-07
6.74000000000000	1.07394505083791e-07
6.75000000000000	1.07394505083791e-07
6.76000000000000	1.07394505083791e-07
6.77000000000000	1.07394505083791e-07
6.78000000000000	1.07394505083791e-07
6.79000000000000	1.07394505083791e-07
6.80000000000000	1.07394505083791e-07
6.81000000000000	1.07394505083791e-07
6.82000000000000	1.07394505083791e-07
6.83000000000000	1.07394505083791e-07
6.84000000000000	1.07394505083791e-07
6.85000000000000	1.07394505083791e-07
6.86000000000000	1.07394505083791e-07
6.87000000000000	1.07394505083791e-07
6.88000000000000	1.07394505083791e-07
6.89000000000000	1.07394505083791e-07
6.90000000000000	1.07394505083791e-07
6.91000000000000	1.07394505083791e-07
6.92000000000000	1.07394505083791e-07
6.93000000000000	1.07394505083791e-07
6.94000000000000	1.07394505083791e-07
6.95000000000000	1.07394505083791e-07
6.96000000000000	1.07394505083791e-07
6.97000000000000	1.07394505083791e-07
6.98000000000000	1.07394505083791e-07
6.99000000000000	1.07394505083791e-07
7	1.07394505083791e-07
7.01000000000000	1.07394505083791e-07
7.02000000000000	1.07394505083791e-07
7.03000000000000	1.07394505083791e-07
7.04000000000000	1.07394505083791e-07
7.05000000000000	1.07394505083791e-07
7.06000000000000	1.07394505083791e-07
7.07000000000000	1.07394505083791e-07
7.08000000000000	1.07394505083791e-07
7.09000000000000	1.07394505083791e-07
7.10000000000000	1.07394505083791e-07
7.11000000000000	1.07394505083791e-07
7.12000000000000	1.07394505083791e-07
7.13000000000000	1.07394505083791e-07
7.14000000000000	1.07394505083791e-07
7.15000000000000	1.07394505083791e-07
7.16000000000000	1.07394505083791e-07
7.17000000000000	1.07394505083791e-07
7.18000000000000	1.07394505083791e-07
7.19000000000000	1.07394505083791e-07
7.20000000000000	1.07394505083791e-07
7.21000000000000	1.07394505083791e-07
7.22000000000000	1.07394505083791e-07
7.23000000000000	1.07394505083791e-07
7.24000000000000	1.07394505083791e-07
7.25000000000000	1.07394505083791e-07
7.26000000000000	1.07394505083791e-07
7.27000000000000	1.07394505083791e-07
7.28000000000000	1.07394505083791e-07
7.29000000000000	1.07394505083791e-07
7.30000000000000	1.07394505083791e-07
7.31000000000000	1.07394505083791e-07
7.32000000000000	1.07394505083791e-07
7.33000000000000	1.07394505083791e-07
7.34000000000000	1.07394505083791e-07
7.35000000000000	1.07394505083791e-07
7.36000000000000	1.07394505083791e-07
7.37000000000000	1.07394505083791e-07
7.38000000000000	1.07394505083791e-07
7.39000000000000	1.07394505083791e-07
7.40000000000000	1.07394505083791e-07
7.41000000000000	1.07394505083791e-07
7.42000000000000	1.07394505083791e-07
7.43000000000000	1.07394505083791e-07
7.44000000000000	1.07394505083791e-07
7.45000000000000	1.07394505083791e-07
7.46000000000000	1.07394505083791e-07
7.47000000000000	1.07394505083791e-07
7.48000000000000	1.07394505083791e-07
7.49000000000000	1.07394505083791e-07
7.50000000000000	1.07394505083791e-07
7.51000000000000	1.07394505083791e-07
7.52000000000000	1.07394505083791e-07
7.53000000000000	1.07394505083791e-07
7.54000000000000	1.07394505083791e-07
7.55000000000000	1.07394505083791e-07
7.56000000000000	1.07394505083791e-07
7.57000000000000	1.07394505083791e-07
7.58000000000000	1.07394505083791e-07
7.59000000000000	1.07394505083791e-07
7.60000000000000	1.07394505083791e-07
7.61000000000000	1.07394505083791e-07
7.62000000000000	1.07394505083791e-07
7.63000000000000	1.07394505083791e-07
7.64000000000000	1.07394505083791e-07
7.65000000000000	1.07394505083791e-07
7.66000000000000	1.07394505083791e-07
7.67000000000000	1.07394505083791e-07
7.68000000000000	1.07394505083791e-07
7.69000000000000	1.07394505083791e-07
7.70000000000000	1.07394505083791e-07
7.71000000000000	1.07394505083791e-07
7.72000000000000	1.07394505083791e-07
7.73000000000000	1.07394505083791e-07
7.74000000000000	1.07394505083791e-07
7.75000000000000	1.07394505083791e-07
7.76000000000000	1.07394505083791e-07
7.77000000000000	1.07394505083791e-07
7.78000000000000	1.07394505083791e-07
7.79000000000000	1.07394505083791e-07
7.80000000000000	1.07394505083791e-07
7.81000000000000	1.07394505083791e-07
7.82000000000000	1.07394505083791e-07
7.83000000000000	1.07394505083791e-07
7.84000000000000	1.07394505083791e-07
7.85000000000000	1.07394505083791e-07
7.86000000000000	1.07394505083791e-07
7.87000000000000	1.07394505083791e-07
7.88000000000000	1.07394505083791e-07
7.89000000000000	1.07394505083791e-07
7.90000000000000	1.07394505083791e-07
7.91000000000000	1.07394505083791e-07
7.92000000000000	1.07394505083791e-07
7.93000000000000	1.07394505083791e-07
7.94000000000000	1.07394505083791e-07
7.95000000000000	1.07394505083791e-07
7.96000000000000	1.07394505083791e-07
7.97000000000000	1.07394505083791e-07
7.98000000000000	1.07394505083791e-07
7.99000000000000	1.07394505083791e-07
8	1.07394505083791e-07
8.01000000000000	1.07394505083791e-07
8.02000000000000	1.07394505083791e-07
8.03000000000000	1.07394505083791e-07
8.04000000000000	1.07394505083791e-07
8.05000000000000	1.07394505083791e-07
8.06000000000000	1.07394505083791e-07
8.07000000000000	1.07394505083791e-07
8.08000000000000	1.07394505083791e-07
8.09000000000000	1.07394505083791e-07
8.10000000000000	1.07394505083791e-07
8.11000000000000	1.07394505083791e-07
8.12000000000000	1.07394505083791e-07
8.13000000000000	1.07394505083791e-07
8.14000000000000	1.07394505083791e-07
8.15000000000000	1.07394505083791e-07
8.16000000000000	1.07394505083791e-07
8.17000000000000	1.07394505083791e-07
8.18000000000000	1.07394505083791e-07
8.19000000000000	1.07394505083791e-07
8.20000000000000	1.07394505083791e-07
8.21000000000000	1.07394505083791e-07
8.22000000000000	1.07394505083791e-07
8.23000000000000	1.07394505083791e-07
8.24000000000000	1.07394505083791e-07
8.25000000000000	1.07394505083791e-07
8.26000000000000	1.07394505083791e-07
8.27000000000000	1.07394505083791e-07
8.28000000000000	1.07394505083791e-07
8.29000000000000	1.07394505083791e-07
8.30000000000000	1.07394505083791e-07
8.31000000000000	1.07394505083791e-07
8.32000000000000	1.07394505083791e-07
8.33000000000000	1.07394505083791e-07
8.34000000000000	1.07394505083791e-07
8.35000000000000	1.07394505083791e-07
8.36000000000000	1.07394505083791e-07
8.37000000000000	1.07394505083791e-07
8.38000000000000	1.07394505083791e-07
8.39000000000000	1.07394505083791e-07
8.40000000000000	1.07394505083791e-07
8.41000000000000	1.07394505083791e-07
8.42000000000000	1.07394505083791e-07
8.43000000000000	1.07394505083791e-07
8.44000000000000	1.07394505083791e-07
8.45000000000000	1.07394505083791e-07
8.46000000000000	1.07394505083791e-07
8.47000000000000	1.07394505083791e-07
8.48000000000000	1.07394505083791e-07
8.49000000000000	1.07394505083791e-07
8.50000000000000	1.07394505083791e-07
8.51000000000000	1.07394505083791e-07
8.52000000000000	1.07394505083791e-07
8.53000000000000	1.07394505083791e-07
8.54000000000000	1.07394505083791e-07
8.55000000000000	1.07394505083791e-07
8.56000000000000	1.07394505083791e-07
8.57000000000000	1.07394505083791e-07
8.58000000000000	1.07394505083791e-07
8.59000000000000	1.07394505083791e-07
8.60000000000000	1.07394505083791e-07
8.61000000000000	1.07394505083791e-07
8.62000000000000	1.07394505083791e-07
8.63000000000000	1.07394505083791e-07
8.64000000000000	1.07394505083791e-07
8.65000000000000	1.07394505083791e-07
8.66000000000000	1.07394505083791e-07
8.67000000000000	1.07394505083791e-07
8.68000000000000	1.07394505083791e-07
8.69000000000000	1.07394505083791e-07
8.70000000000000	1.07394505083791e-07
8.71000000000000	1.07394505083791e-07
8.72000000000000	1.07394505083791e-07
8.73000000000000	1.07394505083791e-07
8.74000000000000	1.07394505083791e-07
8.75000000000000	1.07394505083791e-07
8.76000000000000	1.07394505083791e-07
8.77000000000000	1.07394505083791e-07
8.78000000000000	1.07394505083791e-07
8.79000000000000	1.07394505083791e-07
8.80000000000000	1.07394505083791e-07
8.81000000000000	1.07394505083791e-07
8.82000000000000	1.07394505083791e-07
8.83000000000000	1.07394505083791e-07
8.84000000000000	1.07394505083791e-07
8.85000000000000	1.07394505083791e-07
8.86000000000000	1.07394505083791e-07
8.87000000000000	1.07394505083791e-07
8.88000000000000	1.07394505083791e-07
8.89000000000000	1.07394505083791e-07
8.90000000000000	1.07394505083791e-07
8.91000000000000	1.07394505083791e-07
8.92000000000000	1.07394505083791e-07
8.93000000000000	1.07394505083791e-07
8.94000000000000	1.07394505083791e-07
8.95000000000000	1.07394505083791e-07
8.96000000000000	1.07394505083791e-07
8.97000000000000	1.07394505083791e-07
8.98000000000000	1.07394505083791e-07
8.99000000000000	1.07394505083791e-07
9	1.07394505083791e-07
9.01000000000000	1.07394505083791e-07
9.02000000000000	1.07394505083791e-07
9.03000000000000	1.07394505083791e-07
9.04000000000000	1.07394505083791e-07
9.05000000000000	1.07394505083791e-07
9.06000000000000	1.07394505083791e-07
9.07000000000000	1.07394505083791e-07
9.08000000000000	1.07394505083791e-07
9.09000000000000	1.07394505083791e-07
9.10000000000000	1.07394505083791e-07
9.11000000000000	1.07394505083791e-07
9.12000000000000	1.07394505083791e-07
9.13000000000000	1.07394505083791e-07
9.14000000000000	1.07394505083791e-07
9.15000000000000	1.07394505083791e-07
9.16000000000000	1.07394505083791e-07
9.17000000000000	1.07394505083791e-07
9.18000000000000	1.07394505083791e-07
9.19000000000000	1.07394505083791e-07
9.20000000000000	1.07394505083791e-07
9.21000000000000	1.07394505083791e-07
9.22000000000000	1.07394505083791e-07
9.23000000000000	1.07394505083791e-07
9.24000000000000	1.07394505083791e-07
9.25000000000000	1.07394505083791e-07
9.26000000000000	1.07394505083791e-07
9.27000000000000	1.07394505083791e-07
9.28000000000000	1.07394505083791e-07
9.29000000000000	1.07394505083791e-07
9.30000000000000	1.07394505083791e-07
9.31000000000000	1.07394505083791e-07
9.32000000000000	1.07394505083791e-07
9.33000000000000	1.07394505083791e-07
9.34000000000000	1.07394505083791e-07
9.35000000000000	1.07394505083791e-07
9.36000000000000	1.07394505083791e-07
9.37000000000000	1.07394505083791e-07
9.38000000000000	1.07394505083791e-07
9.39000000000000	1.07394505083791e-07
9.40000000000000	1.07394505083791e-07
9.41000000000000	1.07394505083791e-07
9.42000000000000	1.07394505083791e-07
9.43000000000000	1.07394505083791e-07
9.44000000000000	1.07394505083791e-07
9.45000000000000	1.07394505083791e-07
9.46000000000000	1.07394505083791e-07
9.47000000000000	1.07394505083791e-07
9.48000000000000	1.07394505083791e-07
9.49000000000000	1.07394505083791e-07
9.50000000000000	1.07394505083791e-07
9.51000000000000	1.07394505083791e-07
9.52000000000000	1.07394505083791e-07
9.53000000000000	1.07394505083791e-07
9.54000000000000	1.07394505083791e-07
9.55000000000000	1.07394505083791e-07
9.56000000000000	1.07394505083791e-07
9.57000000000000	1.07394505083791e-07
9.58000000000000	1.07394505083791e-07
9.59000000000000	1.07394505083791e-07
9.60000000000000	1.07394505083791e-07
9.61000000000000	1.07394505083791e-07
9.62000000000000	1.07394505083791e-07
9.63000000000000	1.07394505083791e-07
9.64000000000000	1.07394505083791e-07
9.65000000000000	1.07394505083791e-07
9.66000000000000	1.07394505083791e-07
9.67000000000000	1.07394505083791e-07
9.68000000000000	1.07394505083791e-07
9.69000000000000	1.07394505083791e-07
9.70000000000000	1.07394505083791e-07
9.71000000000000	1.07394505083791e-07
9.72000000000000	1.07394505083791e-07
9.73000000000000	1.07394505083791e-07
9.74000000000000	1.07394505083791e-07
9.75000000000000	1.07394505083791e-07
9.76000000000000	1.07394505083791e-07
9.77000000000000	1.07394505083791e-07
9.78000000000000	1.07394505083791e-07
9.79000000000000	1.07394505083791e-07
9.80000000000000	1.07394505083791e-07
9.81000000000000	1.07394505083791e-07
9.82000000000000	1.07394505083791e-07
9.83000000000000	1.07394505083791e-07
9.84000000000000	1.07394505083791e-07
9.85000000000000	1.07394505083791e-07
9.86000000000000	1.07394505083791e-07
9.87000000000000	1.07394505083791e-07
9.88000000000000	1.07394505083791e-07
9.89000000000000	1.07394505083791e-07
9.90000000000000	1.07394505083791e-07
9.91000000000000	1.07394505083791e-07
9.92000000000000	1.07394505083791e-07
9.93000000000000	1.07394505083791e-07
9.94000000000000	1.07394505083791e-07
9.95000000000000	1.07394505083791e-07
9.96000000000000	1.07394505083791e-07
9.97000000000000	1.07394505083791e-07
9.98000000000000	1.07394505083791e-07
9.99000000000000	1.07394505083791e-07
10	1.07394505083791e-07
10.0100000000000	1.07394505083791e-07
10.0200000000000	1.07394505083791e-07
10.0300000000000	1.07394505083791e-07
10.0400000000000	1.07394505083791e-07
10.0500000000000	1.07394505083791e-07
10.0600000000000	1.07394505083791e-07
10.0700000000000	1.07394505083791e-07
10.0800000000000	1.07394505083791e-07
10.0900000000000	1.07394505083791e-07
10.1000000000000	1.07394505083791e-07
10.1100000000000	1.07394505083791e-07
10.1200000000000	1.07394505083791e-07
10.1300000000000	1.07394505083791e-07
10.1400000000000	1.07394505083791e-07
10.1500000000000	1.07394505083791e-07
10.1600000000000	1.07394505083791e-07
10.1700000000000	1.07394505083791e-07
10.1800000000000	1.07394505083791e-07
10.1900000000000	1.07394505083791e-07
10.2000000000000	1.07394505083791e-07
10.2100000000000	1.07394505083791e-07
10.2200000000000	1.07394505083791e-07
10.2300000000000	1.07394505083791e-07
10.2400000000000	1.07394505083791e-07
10.2500000000000	1.07394505083791e-07
10.2600000000000	1.07394505083791e-07
10.2700000000000	1.07394505083791e-07
10.2800000000000	1.07394505083791e-07
10.2900000000000	1.07394505083791e-07
10.3000000000000	1.07394505083791e-07
10.3100000000000	1.07394505083791e-07
10.3200000000000	1.07394505083791e-07
10.3300000000000	1.07394505083791e-07
10.3400000000000	1.07394505083791e-07
10.3500000000000	1.07394505083791e-07
10.3600000000000	1.07394505083791e-07
10.3700000000000	1.07394505083791e-07
10.3800000000000	1.07394505083791e-07
10.3900000000000	1.07394505083791e-07
10.4000000000000	1.07394505083791e-07
10.4100000000000	1.07394505083791e-07
10.4200000000000	1.07394505083791e-07
10.4300000000000	1.07394505083791e-07
10.4400000000000	1.07394505083791e-07
10.4500000000000	1.07394505083791e-07
10.4600000000000	1.07394505083791e-07
10.4700000000000	1.07394505083791e-07
10.4800000000000	1.07394505083791e-07
10.4900000000000	1.07394505083791e-07
10.5000000000000	1.07394505083791e-07
10.5100000000000	1.07394505083791e-07
10.5200000000000	1.07394505083791e-07
10.5300000000000	1.07394505083791e-07
10.5400000000000	1.07394505083791e-07
10.5500000000000	1.07394505083791e-07
10.5600000000000	1.07394505083791e-07
10.5700000000000	1.07394505083791e-07
10.5800000000000	1.07394505083791e-07
10.5900000000000	1.07394505083791e-07
10.6000000000000	1.07394505083791e-07
10.6100000000000	1.07394505083791e-07
10.6200000000000	1.07394505083791e-07
10.6300000000000	1.07394505083791e-07
10.6400000000000	1.07394505083791e-07
10.6500000000000	1.07394505083791e-07
10.6600000000000	1.07394505083791e-07
10.6700000000000	1.07394505083791e-07
10.6800000000000	1.07394505083791e-07
10.6900000000000	1.07394505083791e-07
10.7000000000000	1.07394505083791e-07
10.7100000000000	1.07394505083791e-07
10.7200000000000	1.07394505083791e-07
10.7300000000000	1.07394505083791e-07
10.7400000000000	1.07394505083791e-07
10.7500000000000	1.07394505083791e-07
10.7600000000000	1.07394505083791e-07
10.7700000000000	1.07394505083791e-07
10.7800000000000	1.07394505083791e-07
10.7900000000000	1.07394505083791e-07
10.8000000000000	1.07394505083791e-07
10.8100000000000	1.07394505083791e-07
10.8200000000000	1.07394505083791e-07
10.8300000000000	1.07394505083791e-07
10.8400000000000	1.07394505083791e-07
10.8500000000000	1.07394505083791e-07
10.8600000000000	1.07394505083791e-07
10.8700000000000	1.07394505083791e-07
10.8800000000000	1.07394505083791e-07
10.8900000000000	1.07394505083791e-07
10.9000000000000	1.07394505083791e-07
10.9100000000000	1.07394505083791e-07
10.9200000000000	1.07394505083791e-07
10.9300000000000	1.07394505083791e-07
10.9400000000000	1.07394505083791e-07
10.9500000000000	1.07394505083791e-07
10.9600000000000	1.07394505083791e-07
10.9700000000000	1.07394505083791e-07
10.9800000000000	1.07394505083791e-07
10.9900000000000	1.07394505083791e-07
11	1.07394505083791e-07
11.0100000000000	1
11.0200000000000	1
11.0300000000000	1
11.0400000000000	1
11.0500000000000	1
11.0600000000000	1
11.0700000000000	1
11.0800000000000	1
11.0900000000000	1
11.1000000000000	1
11.1100000000000	1
11.1200000000000	1
11.1300000000000	1
11.1400000000000	1
11.1500000000000	1
11.1600000000000	1
11.1700000000000	1
11.1800000000000	1
11.1900000000000	1
11.2000000000000	1
11.2100000000000	1
11.2200000000000	1
11.2300000000000	1
11.2400000000000	1
11.2500000000000	1
11.2600000000000	1
11.2700000000000	1
11.2800000000000	1
11.2900000000000	1
11.3000000000000	1
11.3100000000000	1
11.3200000000000	1
11.3300000000000	1
11.3400000000000	1
11.3500000000000	1
11.3600000000000	1
11.3700000000000	1
11.3800000000000	1
11.3900000000000	1
11.4000000000000	1
11.4100000000000	1
11.4200000000000	1
11.4300000000000	1
11.4400000000000	1
11.4500000000000	1
11.4600000000000	1
11.4700000000000	1
11.4800000000000	1
11.4900000000000	1
11.5000000000000	1
11.5100000000000	1
11.5200000000000	1
11.5300000000000	1
11.5400000000000	1
11.5500000000000	1
11.5600000000000	1
11.5700000000000	1
11.5800000000000	1
11.5900000000000	1
11.6000000000000	1
11.6100000000000	1
11.6200000000000	1
11.6300000000000	1
11.6400000000000	1
11.6500000000000	1
11.6600000000000	1
11.6700000000000	1
11.6800000000000	1
11.6900000000000	1
11.7000000000000	1
11.7100000000000	1
11.7200000000000	1
11.7300000000000	1
11.7400000000000	1
11.7500000000000	1
11.7600000000000	1
11.7700000000000	1
11.7800000000000	1
11.7900000000000	1
11.8000000000000	1
11.8100000000000	1
11.8200000000000	1
11.8300000000000	1
11.8400000000000	1
11.8500000000000	1
11.8600000000000	1
11.8700000000000	1
11.8800000000000	1
11.8900000000000	1
11.9000000000000	1
11.9100000000000	1
11.9200000000000	1
11.9300000000000	1
11.9400000000000	1
11.9500000000000	1
11.9600000000000	1
11.9700000000000	1
11.9800000000000	1
11.9900000000000	1
12	1
12.0100000000000	1
12.0200000000000	1
12.0300000000000	1
12.0400000000000	1
12.0500000000000	1
12.0600000000000	1
12.0700000000000	1
12.0800000000000	1
12.0900000000000	1
12.1000000000000	1
12.1100000000000	1
12.1200000000000	1
12.1300000000000	1
12.1400000000000	1
12.1500000000000	1
12.1600000000000	1
12.1700000000000	1
12.1800000000000	1
12.1900000000000	1
12.2000000000000	1
12.2100000000000	1
12.2200000000000	1
12.2300000000000	1
12.2400000000000	1
12.2500000000000	1
12.2600000000000	1
12.2700000000000	1
12.2800000000000	1
12.2900000000000	1
12.3000000000000	1
12.3100000000000	1
12.3200000000000	1
12.3300000000000	1
12.3400000000000	1
12.3500000000000	1
12.3600000000000	1
12.3700000000000	1
12.3800000000000	1
12.3900000000000	1
12.4000000000000	1
12.4100000000000	1
12.4200000000000	1
12.4300000000000	1
12.4400000000000	1
12.4500000000000	1
12.4600000000000	1
12.4700000000000	1
12.4800000000000	1
12.4900000000000	1
12.5000000000000	1
12.5100000000000	1
12.5200000000000	1
12.5300000000000	1
12.5400000000000	1
12.5500000000000	1
12.5600000000000	1
12.5700000000000	1
12.5800000000000	1
12.5900000000000	1
12.6000000000000	1
12.6100000000000	1
12.6200000000000	1
12.6300000000000	1
12.6400000000000	1
12.6500000000000	1
12.6600000000000	1
12.6700000000000	1
12.6800000000000	1
12.6900000000000	1
12.7000000000000	1
12.7100000000000	1
12.7200000000000	1
12.7300000000000	1
12.7400000000000	1
12.7500000000000	1
12.7600000000000	1
12.7700000000000	1
12.7800000000000	1
12.7900000000000	1
12.8000000000000	1
12.8100000000000	1
12.8200000000000	1
12.8300000000000	1
12.8400000000000	1
12.8500000000000	1
12.8600000000000	1
12.8700000000000	1
12.8800000000000	1
12.8900000000000	1
12.9000000000000	1
12.9100000000000	1
12.9200000000000	1
12.9300000000000	1
12.9400000000000	1
12.9500000000000	1
12.9600000000000	1
12.9700000000000	1
12.9800000000000	1
12.9900000000000	1
13	1
13.0100000000000	1
13.0200000000000	1
13.0300000000000	1
13.0400000000000	1
13.0500000000000	1
13.0600000000000	1
13.0700000000000	1
13.0800000000000	1
13.0900000000000	1
13.1000000000000	1
13.1100000000000	1
13.1200000000000	1
13.1300000000000	1
13.1400000000000	1
13.1500000000000	1
13.1600000000000	1
13.1700000000000	1
13.1800000000000	1
13.1900000000000	1
13.2000000000000	1
13.2100000000000	1
13.2200000000000	1
13.2300000000000	1
13.2400000000000	1
13.2500000000000	1
13.2600000000000	1
13.2700000000000	1
13.2800000000000	1
13.2900000000000	1
13.3000000000000	1
13.3100000000000	1
13.3200000000000	1
13.3300000000000	1
13.3400000000000	1
13.3500000000000	1
13.3600000000000	1
13.3700000000000	1
13.3800000000000	1
13.3900000000000	1
13.4000000000000	1
13.4100000000000	1
13.4200000000000	1
13.4300000000000	1
13.4400000000000	1
13.4500000000000	1
13.4600000000000	1
13.4700000000000	1
13.4800000000000	1
13.4900000000000	1
13.5000000000000	1
13.5100000000000	1
13.5200000000000	1
13.5300000000000	1
13.5400000000000	1
13.5500000000000	1
13.5600000000000	1
13.5700000000000	1
13.5800000000000	1
13.5900000000000	1
13.6000000000000	1
13.6100000000000	1
13.6200000000000	1
13.6300000000000	1
13.6400000000000	1
13.6500000000000	1
13.6600000000000	1
13.6700000000000	1
13.6800000000000	1
13.6900000000000	1
13.7000000000000	1
13.7100000000000	1
13.7200000000000	1
13.7300000000000	1
13.7400000000000	1
13.7500000000000	1
13.7600000000000	1
13.7700000000000	1
13.7800000000000	1
13.7900000000000	1
13.8000000000000	1
13.8100000000000	1
13.8200000000000	1
13.8300000000000	1
13.8400000000000	1
13.8500000000000	1
13.8600000000000	1
13.8700000000000	1
13.8800000000000	1
13.8900000000000	1
13.9000000000000	1
13.9100000000000	1
13.9200000000000	1
13.9300000000000	1
13.9400000000000	1
13.9500000000000	1
13.9600000000000	1
13.9700000000000	1
13.9800000000000	1
13.9900000000000	1
14	1


==> exp1_w1_m20.dat <==
x y label
0.0526315789473684	0.105263157894737	1
0.0526315789473684	0.157894736842105	1
0.0526315789473684	0.210526315789474	1
0.0526315789473684	0.263157894736842	1
0.0526315789473684	0.315789473684211	1
0.0526315789473684	0.368421052631579	1
0.0526315789473684	0.421052631578947	1
0.0526315789473684	0.578947368421053	1
0.0526315789473684	0.631578947368421	1
0.0526315789473684	0.684210526315790	1
0.0526315789473684	0.736842105263158	1
0.0526315789473684	0.789473684210526	1
0.0526315789473684	0.842105263157895	1
0.0526315789473684	0.894736842105263	1
0.105263157894737	0.0526315789473684	1
0.105263157894737	0.105263157894737	1
0.105263157894737	0.157894736842105	1
0.105263157894737	0.210526315789474	1
0.105263157894737	0.263157894736842	1
0.105263157894737	0.315789473684211	1
0.105263157894737	0.368421052631579	1
0.105263157894737	0.421052631578947	1
0.105263157894737	0.578947368421053	1
0.105263157894737	0.631578947368421	1
0.105263157894737	0.684210526315790	1
0.105263157894737	0.736842105263158	1
0.105263157894737	0.789473684210526	1
0.105263157894737	0.842105263157895	1
0.105263157894737	0.894736842105263	1
0.105263157894737	0.947368421052632	1
0.157894736842105	0.0526315789473684	1
0.157894736842105	0.105263157894737	1
0.157894736842105	0.157894736842105	1
0.157894736842105	0.210526315789474	1
0.157894736842105	0.263157894736842	1
0.157894736842105	0.315789473684211	1
0.157894736842105	0.368421052631579	1
0.157894736842105	0.421052631578947	1
0.157894736842105	0.473684210526316	1
0.157894736842105	0.526315789473684	1
0.157894736842105	0.578947368421053	1
0.157894736842105	0.631578947368421	1
0.157894736842105	0.684210526315790	1
0.157894736842105	0.736842105263158	1
0.157894736842105	0.789473684210526	1
0.157894736842105	0.842105263157895	1
0.157894736842105	0.894736842105263	1
0.157894736842105	0.947368421052632	1
0.210526315789474	0.0526315789473684	1
0.210526315789474	0.105263157894737	1
0.210526315789474	0.157894736842105	1
0.210526315789474	0.210526315789474	1
0.210526315789474	0.263157894736842	1
0.210526315789474	0.315789473684211	1
0.210526315789474	0.368421052631579	1
0.210526315789474	0.421052631578947	1
0.210526315789474	0.473684210526316	1
0.210526315789474	0.526315789473684	1
0.210526315789474	0.578947368421053	1
0.210526315789474	0.631578947368421	1
0.210526315789474	0.684210526315790	1
0.210526315789474	0.736842105263158	1
0.210526315789474	0.789473684210526	1
0.210526315789474	0.842105263157895	1
0.210526315789474	0.894736842105263	1
0.210526315789474	0.947368421052632	1
0.263157894736842	0.0526315789473684	1
0.263157894736842	0.105263157894737	1
0.263157894736842	0.157894736842105	1
0.263157894736842	0.210526315789474	1
0.263157894736842	0.263157894736842	1
0.263157894736842	0.315789473684211	1
0.263157894736842	0.368421052631579	1
0.263157894736842	0.421052631578947	1
0.263157894736842	0.473684210526316	1
0.263157894736842	0.526315789473684	1
0.263157894736842	0.578947368421053	1
0.263157894736842	0.631578947368421	1
0.263157894736842	0.684210526315790	1
0.263157894736842	0.736842105263158	1
0.263157894736842	0.789473684210526	1
0.263157894736842	0.842105263157895	1
0.263157894736842	0.894736842105263	1
0.263157894736842	0.947368421052632	1
0.315789473684211	0.0526315789473684	1
0.315789473684211	0.105263157894737	1
0.315789473684211	0.157894736842105	1
0.315789473684211	0.210526315789474	1
0.315789473684211	0.263157894736842	1
0.315789473684211	0.315789473684211	1
0.315789473684211	0.368421052631579	1
0.315789473684211	0.421052631578947	1
0.315789473684211	0.473684210526316	1
0.315789473684211	0.526315789473684	1
0.315789473684211	0.578947368421053	1
0.315789473684211	0.631578947368421	1
0.315789473684211	0.684210526315790	1
0.315789473684211	0.736842105263158	1
0.315789473684211	0.789473684210526	1
0.315789473684211	0.842105263157895	1
0.315789473684211	0.894736842105263	1
0.315789473684211	0.947368421052632	1
0.368421052631579	0.0526315789473684	1
0.368421052631579	0.105263157894737	1
0.368421052631579	0.157894736842105	1
0.368421052631579	0.210526315789474	1
0.368421052631579	0.263157894736842	1
0.368421052631579	0.315789473684211	1
0.368421052631579	0.368421052631579	1
0.368421052631579	0.421052631578947	1
0.368421052631579	0.578947368421053	1
0.368421052631579	0.631578947368421	1
0.368421052631579	0.684210526315790	1
0.368421052631579	0.736842105263158	1
0.368421052631579	0.789473684210526	1
0.368421052631579	0.842105263157895	1
0.368421052631579	0.894736842105263	1
0.368421052631579	0.947368421052632	1
0.421052631578947	0.0526315789473684	1
0.421052631578947	0.105263157894737	1
0.421052631578947	0.157894736842105	1
0.421052631578947	0.210526315789474	1
0.421052631578947	0.263157894736842	1
0.421052631578947	0.315789473684211	1
0.421052631578947	0.368421052631579	1
0.421052631578947	0.421052631578947	1
0.421052631578947	0.578947368421053	1
0.421052631578947	0.631578947368421	1
0.421052631578947	0.684210526315790	1
0.421052631578947	0.736842105263158	1
0.421052631578947	0.789473684210526	1
0.421052631578947	0.842105263157895	1
0.421052631578947	0.894736842105263	1
0.421052631578947	0.947368421052632	1
0.473684210526316	0.157894736842105	1
0.473684210526316	0.210526315789474	1
0.473684210526316	0.263157894736842	1
0.473684210526316	0.315789473684211	1
0.473684210526316	0.684210526315790	1
0.473684210526316	0.736842105263158	1
0.473684210526316	0.789473684210526	1
0.473684210526316	0.842105263157895	1
0.526315789473684	0.157894736842105	1
0.526315789473684	0.210526315789474	1
0.526315789473684	0.263157894736842	1
0.526315789473684	0.315789473684211	1
0.526315789473684	0.684210526315790	1
0.526315789473684	0.736842105263158	1
0.526315789473684	0.789473684210526	1
0.526315789473684	0.842105263157895	1
0.578947368421053	0.0526315789473684	1
0.578947368421053	0.105263157894737	1
0.578947368421053	0.157894736842105	1
0.578947368421053	0.210526315789474	1
0.578947368421053	0.263157894736842	1
0.578947368421053	0.315789473684211	1
0.578947368421053	0.368421052631579	1
0.578947368421053	0.421052631578947	1
0.578947368421053	0.578947368421053	1
0.578947368421053	0.631578947368421	1
0.578947368421053	0.684210526315790	1
0.578947368421053	0.736842105263158	1
0.578947368421053	0.789473684210526	1
0.578947368421053	0.842105263157895	1
0.578947368421053	0.894736842105263	1
0.578947368421053	0.947368421052632	1
0.631578947368421	0.0526315789473684	1
0.631578947368421	0.105263157894737	1
0.631578947368421	0.157894736842105	1
0.631578947368421	0.210526315789474	1
0.631578947368421	0.263157894736842	1
0.631578947368421	0.315789473684211	1
0.631578947368421	0.368421052631579	1
0.631578947368421	0.421052631578947	1
0.631578947368421	0.578947368421053	1
0.631578947368421	0.631578947368421	1
0.631578947368421	0.684210526315790	1
0.631578947368421	0.736842105263158	1
0.631578947368421	0.789473684210526	1
0.631578947368421	0.842105263157895	1
0.631578947368421	0.894736842105263	1
0.631578947368421	0.947368421052632	1
0.684210526315790	0.0526315789473684	1
0.684210526315790	0.105263157894737	1
0.684210526315790	0.157894736842105	1
0.684210526315790	0.210526315789474	1
0.684210526315790	0.263157894736842	1
0.684210526315790	0.315789473684211	1
0.684210526315790	0.368421052631579	1
0.684210526315790	0.421052631578947	1
0.684210526315790	0.473684210526316	1
0.684210526315790	0.526315789473684	1
0.684210526315790	0.578947368421053	1
0.684210526315790	0.631578947368421	1
0.684210526315790	0.684210526315790	1
0.684210526315790	0.736842105263158	1
0.684210526315790	0.789473684210526	1
0.684210526315790	0.842105263157895	1
0.684210526315790	0.894736842105263	1
0.684210526315790	0.947368421052632	1
0.736842105263158	0.0526315789473684	1
0.736842105263158	0.105263157894737	1
0.736842105263158	0.157894736842105	1
0.736842105263158	0.210526315789474	1
0.736842105263158	0.263157894736842	1
0.736842105263158	0.315789473684211	1
0.736842105263158	0.368421052631579	1
0.736842105263158	0.421052631578947	1
0.736842105263158	0.473684210526316	1
0.736842105263158	0.526315789473684	1
0.736842105263158	0.578947368421053	1
0.736842105263158	0.631578947368421	1
0.736842105263158	0.684210526315790	1
0.736842105263158	0.736842105263158	1
0.736842105263158	0.789473684210526	1
0.736842105263158	0.842105263157895	1
0.736842105263158	0.894736842105263	1
0.736842105263158	0.947368421052632	1
0.789473684210526	0.0526315789473684	1
0.789473684210526	0.105263157894737	1
0.789473684210526	0.157894736842105	1
0.789473684210526	0.210526315789474	1
0.789473684210526	0.263157894736842	1
0.789473684210526	0.315789473684211	1
0.789473684210526	0.368421052631579	1
0.789473684210526	0.421052631578947	1
0.789473684210526	0.473684210526316	1
0.789473684210526	0.526315789473684	1
0.789473684210526	0.578947368421053	1
0.789473684210526	0.631578947368421	1
0.789473684210526	0.684210526315790	1
0.789473684210526	0.736842105263158	1
0.789473684210526	0.789473684210526	1
0.789473684210526	0.842105263157895	1
0.789473684210526	0.894736842105263	1
0.789473684210526	0.947368421052632	1
0.842105263157895	0.0526315789473684	1
0.842105263157895	0.105263157894737	1
0.842105263157895	0.157894736842105	1
0.842105263157895	0.210526315789474	1
0.842105263157895	0.263157894736842	1
0.842105263157895	0.315789473684211	1
0.842105263157895	0.368421052631579	1
0.842105263157895	0.421052631578947	1
0.842105263157895	0.473684210526316	1
0.842105263157895	0.526315789473684	1
0.842105263157895	0.578947368421053	1
0.842105263157895	0.631578947368421	1
0.842105263157895	0.684210526315790	1
0.842105263157895	0.736842105263158	1
0.842105263157895	0.789473684210526	1
0.842105263157895	0.842105263157895	1
0.842105263157895	0.894736842105263	1
0.842105263157895	0.947368421052632	1
0.894736842105263	0.0526315789473684	1
0.894736842105263	0.105263157894737	1
0.894736842105263	0.157894736842105	1
0.894736842105263	0.210526315789474	1
0.894736842105263	0.263157894736842	1
0.894736842105263	0.315789473684211	1
0.894736842105263	0.368421052631579	1
0.894736842105263	0.421052631578947	1
0.894736842105263	0.578947368421053	1
0.894736842105263	0.631578947368421	1
0.894736842105263	0.684210526315790	1
0.894736842105263	0.736842105263158	1
0.894736842105263	0.789473684210526	1
0.894736842105263	0.842105263157895	1
0.894736842105263	0.894736842105263	1
0.894736842105263	0.947368421052632	1
0.947368421052632	0.105263157894737	1
0.947368421052632	0.157894736842105	1
0.947368421052632	0.210526315789474	1
0.947368421052632	0.263157894736842	1
0.947368421052632	0.315789473684211	1
0.947368421052632	0.368421052631579	1
0.947368421052632	0.421052631578947	1
0.947368421052632	0.578947368421053	1
0.947368421052632	0.631578947368421	1
0.947368421052632	0.684210526315790	1
0.947368421052632	0.736842105263158	1
0.947368421052632	0.789473684210526	1
0.947368421052632	0.842105263157895	1
0.947368421052632	0.894736842105263	1


==> exp1_w2_m20.dat <==
x y label
0.0526315789473684	0.210526315789474	1
0.0526315789473684	0.263157894736842	1
0.0526315789473684	0.736842105263158	1
0.0526315789473684	0.789473684210526	1
0.105263157894737	0.105263157894737	1
0.105263157894737	0.157894736842105	1
0.105263157894737	0.210526315789474	1
0.105263157894737	0.263157894736842	1
0.105263157894737	0.315789473684211	1
0.105263157894737	0.368421052631579	1
0.105263157894737	0.631578947368421	1
0.105263157894737	0.684210526315790	1
0.105263157894737	0.736842105263158	1
0.105263157894737	0.789473684210526	1
0.105263157894737	0.842105263157895	1
0.105263157894737	0.894736842105263	1
0.157894736842105	0.105263157894737	1
0.157894736842105	0.157894736842105	1
0.157894736842105	0.210526315789474	1
0.157894736842105	0.263157894736842	1
0.157894736842105	0.315789473684211	1
0.157894736842105	0.368421052631579	1
0.157894736842105	0.421052631578947	1
0.157894736842105	0.578947368421053	1
0.157894736842105	0.631578947368421	1
0.157894736842105	0.684210526315790	1
0.157894736842105	0.736842105263158	1
0.157894736842105	0.789473684210526	1
0.157894736842105	0.842105263157895	1
0.157894736842105	0.894736842105263	1
0.210526315789474	0.0526315789473684	1
0.210526315789474	0.105263157894737	1
0.210526315789474	0.157894736842105	1
0.210526315789474	0.210526315789474	1
0.210526315789474	0.263157894736842	1
0.210526315789474	0.315789473684211	1
0.210526315789474	0.368421052631579	1
0.210526315789474	0.421052631578947	1
0.210526315789474	0.578947368421053	1
0.210526315789474	0.631578947368421	1
0.210526315789474	0.684210526315790	1
0.210526315789474	0.736842105263158	1
0.210526315789474	0.789473684210526	1
0.210526315789474	0.842105263157895	1
0.210526315789474	0.894736842105263	1
0.210526315789474	0.947368421052632	1
0.263157894736842	0.0526315789473684	1
0.263157894736842	0.105263157894737	1
0.263157894736842	0.157894736842105	1
0.263157894736842	0.210526315789474	1
0.263157894736842	0.263157894736842	1
0.263157894736842	0.315789473684211	1
0.263157894736842	0.368421052631579	1
0.263157894736842	0.421052631578947	1
0.263157894736842	0.578947368421053	1
0.263157894736842	0.631578947368421	1
0.263157894736842	0.684210526315790	1
0.263157894736842	0.736842105263158	1
0.263157894736842	0.789473684210526	1
0.263157894736842	0.842105263157895	1
0.263157894736842	0.894736842105263	1
0.263157894736842	0.947368421052632	1
0.315789473684211	0.105263157894737	1
0.315789473684211	0.157894736842105	1
0.315789473684211	0.210526315789474	1
0.315789473684211	0.263157894736842	1
0.315789473684211	0.315789473684211	1
0.315789473684211	0.368421052631579	1
0.315789473684211	0.421052631578947	1
0.315789473684211	0.578947368421053	1
0.315789473684211	0.631578947368421	1
0.315789473684211	0.684210526315790	1
0.315789473684211	0.736842105263158	1
0.315789473684211	0.789473684210526	1
0.315789473684211	0.842105263157895	1
0.315789473684211	0.894736842105263	1
0.368421052631579	0.105263157894737	1
0.368421052631579	0.157894736842105	1
0.368421052631579	0.210526315789474	1
0.368421052631579	0.263157894736842	1
0.368421052631579	0.315789473684211	1
0.368421052631579	0.368421052631579	1
0.368421052631579	0.421052631578947	1
0.368421052631579	0.578947368421053	1
0.368421052631579	0.631578947368421	1
0.368421052631579	0.684210526315790	1
0.368421052631579	0.736842105263158	1
0.368421052631579	0.789473684210526	1
0.368421052631579	0.842105263157895	1
0.368421052631579	0.894736842105263	1
0.421052631578947	0.157894736842105	1
0.421052631578947	0.210526315789474	1
0.421052631578947	0.263157894736842	1
0.421052631578947	0.315789473684211	1
0.421052631578947	0.368421052631579	1
0.421052631578947	0.631578947368421	1
0.421052631578947	0.684210526315790	1
0.421052631578947	0.736842105263158	1
0.421052631578947	0.789473684210526	1
0.421052631578947	0.842105263157895	1
0.578947368421053	0.157894736842105	1
0.578947368421053	0.210526315789474	1
0.578947368421053	0.263157894736842	1
0.578947368421053	0.315789473684211	1
0.578947368421053	0.368421052631579	1
0.578947368421053	0.631578947368421	1
0.578947368421053	0.684210526315790	1
0.578947368421053	0.736842105263158	1
0.578947368421053	0.789473684210526	1
0.578947368421053	0.842105263157895	1
0.631578947368421	0.105263157894737	1
0.631578947368421	0.157894736842105	1
0.631578947368421	0.210526315789474	1
0.631578947368421	0.263157894736842	1
0.631578947368421	0.315789473684211	1
0.631578947368421	0.368421052631579	1
0.631578947368421	0.421052631578947	1
0.631578947368421	0.578947368421053	1
0.631578947368421	0.631578947368421	1
0.631578947368421	0.684210526315790	1
0.631578947368421	0.736842105263158	1
0.631578947368421	0.789473684210526	1
0.631578947368421	0.842105263157895	1
0.631578947368421	0.894736842105263	1
0.684210526315790	0.105263157894737	1
0.684210526315790	0.157894736842105	1
0.684210526315790	0.210526315789474	1
0.684210526315790	0.263157894736842	1
0.684210526315790	0.315789473684211	1
0.684210526315790	0.368421052631579	1
0.684210526315790	0.421052631578947	1
0.684210526315790	0.578947368421053	1
0.684210526315790	0.631578947368421	1
0.684210526315790	0.684210526315790	1
0.684210526315790	0.736842105263158	1
0.684210526315790	0.789473684210526	1
0.684210526315790	0.842105263157895	1
0.684210526315790	0.894736842105263	1
0.736842105263158	0.0526315789473684	1
0.736842105263158	0.105263157894737	1
0.736842105263158	0.157894736842105	1
0.736842105263158	0.210526315789474	1
0.736842105263158	0.263157894736842	1
0.736842105263158	0.315789473684211	1
0.736842105263158	0.368421052631579	1
0.736842105263158	0.421052631578947	1
0.736842105263158	0.578947368421053	1
0.736842105263158	0.631578947368421	1
0.736842105263158	0.684210526315790	1
0.736842105263158	0.736842105263158	1
0.736842105263158	0.789473684210526	1
0.736842105263158	0.842105263157895	1
0.736842105263158	0.894736842105263	1
0.736842105263158	0.947368421052632	1
0.789473684210526	0.0526315789473684	1
0.789473684210526	0.105263157894737	1
0.789473684210526	0.157894736842105	1
0.789473684210526	0.210526315789474	1
0.789473684210526	0.263157894736842	1
0.789473684210526	0.315789473684211	1
0.789473684210526	0.368421052631579	1
0.789473684210526	0.421052631578947	1
0.789473684210526	0.578947368421053	1
0.789473684210526	0.631578947368421	1
0.789473684210526	0.684210526315790	1
0.789473684210526	0.736842105263158	1
0.789473684210526	0.789473684210526	1
0.789473684210526	0.842105263157895	1
0.789473684210526	0.894736842105263	1
0.789473684210526	0.947368421052632	1
0.842105263157895	0.105263157894737	1
0.842105263157895	0.157894736842105	1
0.842105263157895	0.210526315789474	1
0.842105263157895	0.263157894736842	1
0.842105263157895	0.315789473684211	1
0.842105263157895	0.368421052631579	1
0.842105263157895	0.421052631578947	1
0.842105263157895	0.578947368421053	1
0.842105263157895	0.631578947368421	1
0.842105263157895	0.684210526315790	1
0.842105263157895	0.736842105263158	1
0.842105263157895	0.789473684210526	1
0.842105263157895	0.842105263157895	1
0.842105263157895	0.894736842105263	1
0.894736842105263	0.105263157894737	1
0.894736842105263	0.157894736842105	1
0.894736842105263	0.210526315789474	1
0.894736842105263	0.263157894736842	1
0.894736842105263	0.315789473684211	1
0.894736842105263	0.368421052631579	1
0.894736842105263	0.631578947368421	1
0.894736842105263	0.684210526315790	1
0.894736842105263	0.736842105263158	1
0.894736842105263	0.789473684210526	1
0.894736842105263	0.842105263157895	1
0.894736842105263	0.894736842105263	1
0.947368421052632	0.210526315789474	1
0.947368421052632	0.263157894736842	1
0.947368421052632	0.736842105263158	1
0.947368421052632	0.789473684210526	1


==> exp1_w3_m20.dat <==
x y label
0.105263157894737	0.157894736842105	1
0.105263157894737	0.210526315789474	1
0.105263157894737	0.263157894736842	1
0.105263157894737	0.315789473684211	1
0.105263157894737	0.684210526315790	1
0.105263157894737	0.736842105263158	1
0.105263157894737	0.789473684210526	1
0.105263157894737	0.842105263157895	1
0.157894736842105	0.105263157894737	1
0.157894736842105	0.157894736842105	1
0.157894736842105	0.210526315789474	1
0.157894736842105	0.263157894736842	1
0.157894736842105	0.315789473684211	1
0.157894736842105	0.368421052631579	1
0.157894736842105	0.631578947368421	1
0.157894736842105	0.684210526315790	1
0.157894736842105	0.736842105263158	1
0.157894736842105	0.789473684210526	1
0.157894736842105	0.842105263157895	1
0.157894736842105	0.894736842105263	1
0.210526315789474	0.105263157894737	1
0.210526315789474	0.157894736842105	1
0.210526315789474	0.210526315789474	1
0.210526315789474	0.263157894736842	1
0.210526315789474	0.315789473684211	1
0.210526315789474	0.368421052631579	1
0.210526315789474	0.631578947368421	1
0.210526315789474	0.684210526315790	1
0.210526315789474	0.736842105263158	1
0.210526315789474	0.789473684210526	1
0.210526315789474	0.842105263157895	1
0.210526315789474	0.894736842105263	1
0.263157894736842	0.105263157894737	1
0.263157894736842	0.157894736842105	1
0.263157894736842	0.210526315789474	1
0.263157894736842	0.263157894736842	1
0.263157894736842	0.315789473684211	1
0.263157894736842	0.368421052631579	1
0.263157894736842	0.421052631578947	1
0.263157894736842	0.578947368421053	1
0.263157894736842	0.631578947368421	1
0.263157894736842	0.684210526315790	1
0.263157894736842	0.736842105263158	1
0.263157894736842	0.789473684210526	1
0.263157894736842	0.842105263157895	1
0.263157894736842	0.894736842105263	1
0.315789473684211	0.105263157894737	1
0.315789473684211	0.157894736842105	1
0.315789473684211	0.210526315789474	1
0.315789473684211	0.263157894736842	1
0.315789473684211	0.315789473684211	1
0.315789473684211	0.368421052631579	1
0.315789473684211	0.631578947368421	1
0.315789473684211	0.684210526315790	1
0.315789473684211	0.736842105263158	1
0.315789473684211	0.789473684210526	1
0.315789473684211	0.842105263157895	1
0.315789473684211	0.894736842105263	1
0.368421052631579	0.157894736842105	1
0.368421052631579	0.210526315789474	1
0.368421052631579	0.263157894736842	1
0.368421052631579	0.315789473684211	1
0.368421052631579	0.368421052631579	1
0.368421052631579	0.631578947368421	1
0.368421052631579	0.684210526315790	1
0.368421052631579	0.736842105263158	1
0.368421052631579	0.789473684210526	1
0.368421052631579	0.842105263157895	1
0.421052631578947	0.263157894736842	1
0.421052631578947	0.736842105263158	1
0.578947368421053	0.263157894736842	1
0.578947368421053	0.736842105263158	1
0.631578947368421	0.157894736842105	1
0.631578947368421	0.210526315789474	1
0.631578947368421	0.263157894736842	1
0.631578947368421	0.315789473684211	1
0.631578947368421	0.368421052631579	1
0.631578947368421	0.631578947368421	1
0.631578947368421	0.684210526315790	1
0.631578947368421	0.736842105263158	1
0.631578947368421	0.789473684210526	1
0.631578947368421	0.842105263157895	1
0.684210526315790	0.105263157894737	1
0.684210526315790	0.157894736842105	1
0.684210526315790	0.210526315789474	1
0.684210526315790	0.263157894736842	1
0.684210526315790	0.315789473684211	1
0.684210526315790	0.368421052631579	1
0.684210526315790	0.631578947368421	1
0.684210526315790	0.684210526315790	1
0.684210526315790	0.736842105263158	1
0.684210526315790	0.789473684210526	1
0.684210526315790	0.842105263157895	1
0.684210526315790	0.894736842105263	1
0.736842105263158	0.105263157894737	1
0.736842105263158	0.157894736842105	1
0.736842105263158	0.210526315789474	1
0.736842105263158	0.263157894736842	1
0.736842105263158	0.315789473684211	1
0.736842105263158	0.368421052631579	1
0.736842105263158	0.421052631578947	1
0.736842105263158	0.578947368421053	1
0.736842105263158	0.631578947368421	1
0.736842105263158	0.684210526315790	1
0.736842105263158	0.736842105263158	1
0.736842105263158	0.789473684210526	1
0.736842105263158	0.842105263157895	1
0.736842105263158	0.894736842105263	1
0.789473684210526	0.105263157894737	1
0.789473684210526	0.157894736842105	1
0.789473684210526	0.210526315789474	1
0.789473684210526	0.263157894736842	1
0.789473684210526	0.315789473684211	1
0.789473684210526	0.368421052631579	1
0.789473684210526	0.631578947368421	1
0.789473684210526	0.684210526315790	1
0.789473684210526	0.736842105263158	1
0.789473684210526	0.789473684210526	1
0.789473684210526	0.842105263157895	1
0.789473684210526	0.894736842105263	1
0.842105263157895	0.105263157894737	1
0.842105263157895	0.157894736842105	1
0.842105263157895	0.210526315789474	1
0.842105263157895	0.263157894736842	1
0.842105263157895	0.315789473684211	1
0.842105263157895	0.368421052631579	1
0.842105263157895	0.631578947368421	1
0.842105263157895	0.684210526315790	1
0.842105263157895	0.736842105263158	1
0.842105263157895	0.789473684210526	1
0.842105263157895	0.842105263157895	1
0.842105263157895	0.894736842105263	1
0.894736842105263	0.157894736842105	1
0.894736842105263	0.210526315789474	1
0.894736842105263	0.263157894736842	1
0.894736842105263	0.315789473684211	1
0.894736842105263	0.684210526315790	1
0.894736842105263	0.736842105263158	1
0.894736842105263	0.789473684210526	1
0.894736842105263	0.842105263157895	1


==> exp1_w5_m20.dat <==
x y label
0.105263157894737	0.210526315789474	1
0.105263157894737	0.315789473684211	1
0.105263157894737	0.736842105263158	1
0.105263157894737	0.842105263157895	1
0.157894736842105	0.105263157894737	1
0.157894736842105	0.210526315789474	1
0.157894736842105	0.315789473684211	1
0.157894736842105	0.631578947368421	1
0.157894736842105	0.736842105263158	1
0.157894736842105	0.842105263157895	1
0.210526315789474	0.105263157894737	1
0.210526315789474	0.210526315789474	1
0.210526315789474	0.315789473684211	1
0.210526315789474	0.631578947368421	1
0.210526315789474	0.736842105263158	1
0.210526315789474	0.842105263157895	1
0.263157894736842	0.105263157894737	1
0.263157894736842	0.210526315789474	1
0.263157894736842	0.315789473684211	1
0.263157894736842	0.631578947368421	1
0.263157894736842	0.736842105263158	1
0.263157894736842	0.842105263157895	1
0.315789473684211	0.105263157894737	1
0.315789473684211	0.210526315789474	1
0.315789473684211	0.315789473684211	1
0.315789473684211	0.631578947368421	1
0.315789473684211	0.736842105263158	1
0.315789473684211	0.842105263157895	1
0.368421052631579	0.210526315789474	1
0.368421052631579	0.315789473684211	1
0.368421052631579	0.631578947368421	1
0.368421052631579	0.736842105263158	1
0.368421052631579	0.842105263157895	1
0.631578947368421	0.210526315789474	1
0.631578947368421	0.315789473684211	1
0.631578947368421	0.631578947368421	1
0.631578947368421	0.736842105263158	1
0.631578947368421	0.842105263157895	1
0.684210526315790	0.105263157894737	1
0.684210526315790	0.210526315789474	1
0.684210526315790	0.315789473684211	1
0.684210526315790	0.631578947368421	1
0.684210526315790	0.736842105263158	1
0.684210526315790	0.842105263157895	1
0.736842105263158	0.105263157894737	1
0.736842105263158	0.210526315789474	1
0.736842105263158	0.315789473684211	1
0.736842105263158	0.631578947368421	1
0.736842105263158	0.736842105263158	1
0.736842105263158	0.842105263157895	1
0.789473684210526	0.105263157894737	1
0.789473684210526	0.210526315789474	1
0.789473684210526	0.315789473684211	1
0.789473684210526	0.631578947368421	1
0.789473684210526	0.736842105263158	1
0.789473684210526	0.842105263157895	1
0.842105263157895	0.105263157894737	1
0.842105263157895	0.210526315789474	1
0.842105263157895	0.315789473684211	1
0.842105263157895	0.631578947368421	1
0.842105263157895	0.736842105263158	1
0.842105263157895	0.842105263157895	1
0.894736842105263	0.210526315789474	1
0.894736842105263	0.315789473684211	1
0.894736842105263	0.736842105263158	1
0.894736842105263	0.842105263157895	1


==> exp1_w6_m20.dat <==
x y label
0.105263157894737	0.315789473684211	1
0.105263157894737	0.736842105263158	1
0.157894736842105	0.210526315789474	1
0.157894736842105	0.315789473684211	1
0.157894736842105	0.631578947368421	1
0.210526315789474	0.105263157894737	1
0.210526315789474	0.210526315789474	1
0.210526315789474	0.736842105263158	1
0.210526315789474	0.842105263157895	1
0.263157894736842	0.105263157894737	1
0.263157894736842	0.315789473684211	1
0.263157894736842	0.631578947368421	1
0.263157894736842	0.736842105263158	1
0.315789473684211	0.210526315789474	1
0.315789473684211	0.315789473684211	1
0.315789473684211	0.842105263157895	1
0.368421052631579	0.210526315789474	1
0.368421052631579	0.736842105263158	1
0.368421052631579	0.842105263157895	1
0.631578947368421	0.315789473684211	1
0.631578947368421	0.631578947368421	1
0.631578947368421	0.842105263157895	1
0.684210526315790	0.105263157894737	1
0.684210526315790	0.210526315789474	1
0.684210526315790	0.736842105263158	1
0.684210526315790	0.842105263157895	1
0.736842105263158	0.105263157894737	1
0.736842105263158	0.631578947368421	1
0.736842105263158	0.736842105263158	1
0.789473684210526	0.210526315789474	1
0.789473684210526	0.315789473684211	1
0.789473684210526	0.631578947368421	1
0.789473684210526	0.842105263157895	1
0.842105263157895	0.105263157894737	1
0.842105263157895	0.210526315789474	1
0.842105263157895	0.736842105263158	1
0.842105263157895	0.842105263157895	1
0.894736842105263	0.315789473684211	1
0.894736842105263	0.736842105263158	1


==> exp_pm_w1.dat <==
x y label
0.222222222222222	0.222222222222222	1
0.333333333333333	0.777777777777778	1
0.444444444444444	0.444444444444444	1
0.444444444444444	0.888888888888889	1
0.666666666666667	0.333333333333333	1
0.777777777777778	0	1
0.777777777777778	0.555555555555556	1
0.777777777777778	1	1


==> exp_pm_w2.dat <==
x y label
0.222222222222222	0.222222222222222	1
0.333333333333333	0.777777777777778	1
0.666666666666667	0.333333333333333	1
0.444444444444444	0.444444444444444	3
0.444444444444444	0.888888888888889	3
0.777777777777778	0	3
0.777777777777778	0.555555555555556	3
0.777777777777778	1	3


==> exp_pm_w3.dat <==
x y label
0.222222222222222	0.222222222222222	1
0.333333333333333	0.777777777777778	1
0.444444444444444	0.444444444444444	2
0.444444444444444	0.888888888888889	2
0.777777777777778	0	2
0.777777777777778	0.555555555555556	2
0.777777777777778	1	2
0.666666666666667	0.333333333333333	3


==> exp_pm_w4.dat <==
x y label
0.666666666666667	0.333333333333333	2
0.222222222222222	0.222222222222222	1
0.333333333333333	0.777777777777778	1


==> exp_pm_w5.dat <==
x y label
0.222222222222222	0.222222222222222	1


==> f_epsi1.dat <==
iter f
0	0
0.0100000000000000	0.0200000000000000
0.0200000000000000	0.0400000000000000
0.0300000000000000	0.0600000000000000
0.0400000000000000	0.0800000000000000
0.0500000000000000	0.100000000000000
0.0600000000000000	0.120000000000000
0.0700000000000000	0.140000000000000
0.0800000000000000	0.160000000000000
0.0900000000000000	0.180000000000000
0.100000000000000	0.200000000000000
0.110000000000000	0.220000000000000
0.120000000000000	0.240000000000000
0.130000000000000	0.260000000000000
0.140000000000000	0.280000000000000
0.150000000000000	0.300000000000000
0.160000000000000	0.320000000000000
0.170000000000000	0.340000000000000
0.180000000000000	0.360000000000000
0.190000000000000	0.380000000000000
0.200000000000000	0.400000000000000
0.210000000000000	0.420000000000000
0.220000000000000	0.440000000000000
0.230000000000000	0.460000000000000
0.240000000000000	0.480000000000000
0.250000000000000	0.500000000000000
0.260000000000000	0.519734518518519
0.270000000000000	0.538942814814815
0.280000000000000	0.557632000000000
0.290000000000000	0.575809185185185
0.300000000000000	0.593481481481482
0.310000000000000	0.610656000000000
0.320000000000000	0.627339851851852
0.330000000000000	0.643540148148148
0.340000000000000	0.659264000000000
0.350000000000000	0.674518518518519
0.360000000000000	0.689310814814815
0.370000000000000	0.703648000000000
0.380000000000000	0.717537185185185
0.390000000000000	0.730985481481482
0.400000000000000	0.744000000000000
0.410000000000000	0.756587851851852
0.420000000000000	0.768756148148148
0.430000000000000	0.780512000000000
0.440000000000000	0.791862518518519
0.450000000000000	0.802814814814815
0.460000000000000	0.813376000000000
0.470000000000000	0.823553185185185
0.480000000000000	0.833353481481482
0.490000000000000	0.842784000000000
0.500000000000000	0.851851851851852
0.510000000000000	0.860564148148148
0.520000000000000	0.868928000000000
0.530000000000000	0.876950518518519
0.540000000000000	0.884638814814815
0.550000000000000	0.892000000000000
0.560000000000000	0.899041185185185
0.570000000000000	0.905769481481482
0.580000000000000	0.912192000000000
0.590000000000000	0.918315851851852
0.600000000000000	0.924148148148148
0.610000000000000	0.929696000000000
0.620000000000000	0.934966518518519
0.630000000000000	0.939966814814815
0.640000000000000	0.944704000000000
0.650000000000000	0.949185185185185
0.660000000000000	0.953417481481482
0.670000000000000	0.957408000000000
0.680000000000000	0.961163851851852
0.690000000000000	0.964692148148148
0.700000000000000	0.968000000000000
0.710000000000000	0.971094518518518
0.720000000000000	0.973982814814815
0.730000000000000	0.976672000000000
0.740000000000000	0.979169185185185
0.750000000000000	0.981481481481481
0.760000000000000	0.983616000000000
0.770000000000000	0.985579851851852
0.780000000000000	0.987380148148148
0.790000000000000	0.989024000000000
0.800000000000000	0.990518518518518
0.810000000000000	0.991870814814815
0.820000000000000	0.993088000000000
0.830000000000000	0.994177185185185
0.840000000000000	0.995145481481482
0.850000000000000	0.996000000000000
0.860000000000000	0.996747851851852
0.870000000000000	0.997396148148148
0.880000000000000	0.997952000000000
0.890000000000000	0.998422518518518
0.900000000000000	0.998814814814815
0.910000000000000	0.999136000000000
0.920000000000000	0.999393185185185
0.930000000000000	0.999593481481481
0.940000000000000	0.999744000000000
0.950000000000000	0.999851851851851
0.960000000000000	0.999924148148148
0.970000000000000	0.999968000000000
0.980000000000000	0.999990518518518
0.990000000000000	0.999998814814815
1	1.00000000000000


==> f_epsi2.dat <==
iter f
0	0
0.0100000000000000	0.0400000000000000
0.0200000000000000	0.0800000000000000
0.0300000000000000	0.120000000000000
0.0400000000000000	0.160000000000000
0.0500000000000000	0.200000000000000
0.0600000000000000	0.240000000000000
0.0700000000000000	0.280000000000000
0.0800000000000000	0.320000000000000
0.0900000000000000	0.360000000000000
0.100000000000000	0.400000000000000
0.110000000000000	0.440000000000000
0.120000000000000	0.480000000000000
0.130000000000000	0.519734518518519
0.140000000000000	0.557632000000000
0.150000000000000	0.593481481481482
0.160000000000000	0.627339851851852
0.170000000000000	0.659264000000000
0.180000000000000	0.689310814814815
0.190000000000000	0.717537185185185
0.200000000000000	0.744000000000000
0.210000000000000	0.768756148148148
0.220000000000000	0.791862518518519
0.230000000000000	0.813376000000000
0.240000000000000	0.833353481481482
0.250000000000000	0.851851851851852
0.260000000000000	0.868928000000000
0.270000000000000	0.884638814814815
0.280000000000000	0.899041185185185
0.290000000000000	0.912192000000000
0.300000000000000	0.924148148148148
0.310000000000000	0.934966518518519
0.320000000000000	0.944704000000000
0.330000000000000	0.953417481481481
0.340000000000000	0.961163851851852
0.350000000000000	0.968000000000000
0.360000000000000	0.973982814814815
0.370000000000000	0.979169185185185
0.380000000000000	0.983616000000000
0.390000000000000	0.987380148148148
0.400000000000000	0.990518518518518
0.410000000000000	0.993088000000000
0.420000000000000	0.995145481481482
0.430000000000000	0.996747851851852
0.440000000000000	0.997952000000000
0.450000000000000	0.998814814814815
0.460000000000000	0.999393185185185
0.470000000000000	0.999743999999999
0.480000000000000	0.999924148148148
0.490000000000000	0.999990518518518
0.500000000000000	1.00000000000000
0.510000000000000	1
0.520000000000000	1
0.530000000000000	1
0.540000000000000	1
0.550000000000000	1
0.560000000000000	1
0.570000000000000	1
0.580000000000000	1
0.590000000000000	1
0.600000000000000	1
0.610000000000000	1
0.620000000000000	1
0.630000000000000	1
0.640000000000000	1
0.650000000000000	1
0.660000000000000	1
0.670000000000000	1
0.680000000000000	1
0.690000000000000	1
0.700000000000000	1
0.710000000000000	1
0.720000000000000	1
0.730000000000000	1
0.740000000000000	1
0.750000000000000	1
0.760000000000000	1
0.770000000000000	1
0.780000000000000	1
0.790000000000000	1
0.800000000000000	1
0.810000000000000	1
0.820000000000000	1
0.830000000000000	1
0.840000000000000	1
0.850000000000000	1
0.860000000000000	1
0.870000000000000	1
0.880000000000000	1
0.890000000000000	1
0.900000000000000	1
0.910000000000000	1
0.920000000000000	1
0.930000000000000	1
0.940000000000000	1
0.950000000000000	1
0.960000000000000	1
0.970000000000000	1
0.980000000000000	1
0.990000000000000	1
1	1


==> f_epsi3.dat <==
iter f
0	0
0.0100000000000000	0.0800000000000000
0.0200000000000000	0.160000000000000
0.0300000000000000	0.240000000000000
0.0400000000000000	0.320000000000000
0.0500000000000000	0.400000000000000
0.0600000000000000	0.480000000000000
0.0700000000000000	0.557632000000000
0.0800000000000000	0.627339851851852
0.0900000000000000	0.689310814814815
0.100000000000000	0.744000000000000
0.110000000000000	0.791862518518519
0.120000000000000	0.833353481481482
0.130000000000000	0.868928000000000
0.140000000000000	0.899041185185185
0.150000000000000	0.924148148148148
0.160000000000000	0.944704000000000
0.170000000000000	0.961163851851852
0.180000000000000	0.973982814814815
0.190000000000000	0.983616000000000
0.200000000000000	0.990518518518518
0.210000000000000	0.995145481481482
0.220000000000000	0.997952000000000
0.230000000000000	0.999393185185185
0.240000000000000	0.999924148148148
0.250000000000000	1.00000000000000
0.260000000000000	1
0.270000000000000	1
0.280000000000000	1
0.290000000000000	1
0.300000000000000	1
0.310000000000000	1
0.320000000000000	1
0.330000000000000	1
0.340000000000000	1
0.350000000000000	1
0.360000000000000	1
0.370000000000000	1
0.380000000000000	1
0.390000000000000	1
0.400000000000000	1
0.410000000000000	1
0.420000000000000	1
0.430000000000000	1
0.440000000000000	1
0.450000000000000	1
0.460000000000000	1
0.470000000000000	1
0.480000000000000	1
0.490000000000000	1
0.500000000000000	1
0.510000000000000	1
0.520000000000000	1
0.530000000000000	1
0.540000000000000	1
0.550000000000000	1
0.560000000000000	1
0.570000000000000	1
0.580000000000000	1
0.590000000000000	1
0.600000000000000	1
0.610000000000000	1
0.620000000000000	1
0.630000000000000	1
0.640000000000000	1
0.650000000000000	1
0.660000000000000	1
0.670000000000000	1
0.680000000000000	1
0.690000000000000	1
0.700000000000000	1
0.710000000000000	1
0.720000000000000	1
0.730000000000000	1
0.740000000000000	1
0.750000000000000	1
0.760000000000000	1
0.770000000000000	1
0.780000000000000	1
0.790000000000000	1
0.800000000000000	1
0.810000000000000	1
0.820000000000000	1
0.830000000000000	1
0.840000000000000	1
0.850000000000000	1
0.860000000000000	1
0.870000000000000	1
0.880000000000000	1
0.890000000000000	1
0.900000000000000	1
0.910000000000000	1
0.920000000000000	1
0.930000000000000	1
0.940000000000000	1
0.950000000000000	1
0.960000000000000	1
0.970000000000000	1
0.980000000000000	1
0.990000000000000	1
1	1


==> f_epsi4.dat <==
iter f
0	0
0.0100000000000000	0.160000000000000
0.0200000000000000	0.320000000000000
0.0300000000000000	0.480000000000000
0.0400000000000000	0.627339851851852
0.0500000000000000	0.744000000000000
0.0600000000000000	0.833353481481482
0.0700000000000000	0.899041185185185
0.0800000000000000	0.944704000000000
0.0900000000000000	0.973982814814815
0.100000000000000	0.990518518518518
0.110000000000000	0.997952000000000
0.120000000000000	0.999924148148148
0.130000000000000	1
0.140000000000000	1
0.150000000000000	1
0.160000000000000	1
0.170000000000000	1
0.180000000000000	1
0.190000000000000	1
0.200000000000000	1
0.210000000000000	1
0.220000000000000	1
0.230000000000000	1
0.240000000000000	1
0.250000000000000	1
0.260000000000000	1
0.270000000000000	1
0.280000000000000	1
0.290000000000000	1
0.300000000000000	1
0.310000000000000	1
0.320000000000000	1
0.330000000000000	1
0.340000000000000	1
0.350000000000000	1
0.360000000000000	1
0.370000000000000	1
0.380000000000000	1
0.390000000000000	1
0.400000000000000	1
0.410000000000000	1
0.420000000000000	1
0.430000000000000	1
0.440000000000000	1
0.450000000000000	1
0.460000000000000	1
0.470000000000000	1
0.480000000000000	1
0.490000000000000	1
0.500000000000000	1
0.510000000000000	1
0.520000000000000	1
0.530000000000000	1
0.540000000000000	1
0.550000000000000	1
0.560000000000000	1
0.570000000000000	1
0.580000000000000	1
0.590000000000000	1
0.600000000000000	1
0.610000000000000	1
0.620000000000000	1
0.630000000000000	1
0.640000000000000	1
0.650000000000000	1
0.660000000000000	1
0.670000000000000	1
0.680000000000000	1
0.690000000000000	1
0.700000000000000	1
0.710000000000000	1
0.720000000000000	1
0.730000000000000	1
0.740000000000000	1
0.750000000000000	1
0.760000000000000	1
0.770000000000000	1
0.780000000000000	1
0.790000000000000	1
0.800000000000000	1
0.810000000000000	1
0.820000000000000	1
0.830000000000000	1
0.840000000000000	1
0.850000000000000	1
0.860000000000000	1
0.870000000000000	1
0.880000000000000	1
0.890000000000000	1
0.900000000000000	1
0.910000000000000	1
0.920000000000000	1
0.930000000000000	1
0.940000000000000	1
0.950000000000000	1
0.960000000000000	1
0.970000000000000	1
0.980000000000000	1
0.990000000000000	1
1	1


==> ts_w10_m20.dat <==
x y label
0.105263157894737	0.315789473684211	1
0.157894736842105	0.210526315789474	1
0.157894736842105	0.315789473684211	1
0.210526315789474	0.105263157894737	1
0.210526315789474	0.210526315789474	1
0.210526315789474	0.421052631578947	1
0.210526315789474	0.526315789473684	1
0.263157894736842	0.105263157894737	1
0.263157894736842	0.315789473684211	1
0.263157894736842	0.421052631578947	1
0.315789473684211	0.210526315789474	1
0.315789473684211	0.315789473684211	1
0.315789473684211	0.526315789473684	1
0.368421052631579	0.105263157894737	1
0.368421052631579	0.210526315789474	1
0.368421052631579	0.421052631578947	1
0.368421052631579	0.526315789473684	1
0.421052631578947	0.105263157894737	1
0.421052631578947	0.315789473684211	1
0.421052631578947	0.421052631578947	1
0.473684210526316	0.210526315789474	1
0.473684210526316	0.315789473684211	1
0.473684210526316	0.526315789473684	1
0.526315789473684	0.105263157894737	1
0.526315789473684	0.210526315789474	1
0.526315789473684	0.421052631578947	1
0.526315789473684	0.526315789473684	1
0.526315789473684	0.736842105263158	1
0.526315789473684	0.842105263157895	1
0.578947368421053	0.315789473684211	1
0.578947368421053	0.421052631578947	1
0.578947368421053	0.631578947368421	1
0.578947368421053	0.736842105263158	1
0.631578947368421	0.315789473684211	1
0.631578947368421	0.526315789473684	1
0.631578947368421	0.631578947368421	1
0.631578947368421	0.842105263157895	1
0.684210526315790	0.421052631578947	1
0.684210526315790	0.526315789473684	1
0.684210526315790	0.736842105263158	1
0.684210526315790	0.842105263157895	1
0.736842105263158	0.631578947368421	1
0.736842105263158	0.736842105263158	1
0.789473684210526	0.526315789473684	1
0.789473684210526	0.631578947368421	1
0.789473684210526	0.842105263157895	1
0.842105263157895	0.526315789473684	1
0.842105263157895	0.736842105263158	1
0.842105263157895	0.842105263157895	1
0.894736842105263	0.631578947368421	1
0.894736842105263	0.736842105263158	1
0.947368421052632	0.631578947368421	1
0.947368421052632	0.842105263157895	1


==> ts_w11_m20.dat <==
x y label
0.105263157894737	0.315789473684211	1
0.157894736842105	0.315789473684211	1
0.210526315789474	0.105263157894737	1
0.210526315789474	0.421052631578947	1
0.210526315789474	0.526315789473684	1
0.263157894736842	0.105263157894737	1
0.263157894736842	0.315789473684211	1
0.263157894736842	0.421052631578947	1
0.315789473684211	0.315789473684211	1
0.315789473684211	0.526315789473684	1
0.368421052631579	0.105263157894737	1
0.368421052631579	0.421052631578947	1
0.368421052631579	0.526315789473684	1
0.421052631578947	0.105263157894737	1
0.421052631578947	0.315789473684211	1
0.421052631578947	0.421052631578947	1
0.473684210526316	0.315789473684211	1
0.473684210526316	0.526315789473684	1
0.526315789473684	0.105263157894737	1
0.526315789473684	0.421052631578947	1
0.526315789473684	0.526315789473684	1
0.526315789473684	0.842105263157895	1
0.578947368421053	0.315789473684211	1
0.578947368421053	0.421052631578947	1
0.578947368421053	0.631578947368421	1
0.631578947368421	0.315789473684211	1
0.631578947368421	0.526315789473684	1
0.631578947368421	0.631578947368421	1
0.631578947368421	0.842105263157895	1
0.684210526315790	0.421052631578947	1
0.684210526315790	0.526315789473684	1
0.684210526315790	0.842105263157895	1
0.736842105263158	0.631578947368421	1
0.789473684210526	0.526315789473684	1
0.789473684210526	0.631578947368421	1
0.789473684210526	0.842105263157895	1
0.842105263157895	0.526315789473684	1
0.842105263157895	0.842105263157895	1
0.894736842105263	0.631578947368421	1
0.947368421052632	0.631578947368421	1
0.947368421052632	0.842105263157895	1


==> ts_w5_m20.dat <==
x y label
0.105263157894737	0.157894736842105	1
0.105263157894737	0.210526315789474	1
0.105263157894737	0.263157894736842	1
0.105263157894737	0.315789473684211	1
0.105263157894737	0.368421052631579	1
0.105263157894737	0.421052631578947	1
0.157894736842105	0.105263157894737	1
0.157894736842105	0.157894736842105	1
0.157894736842105	0.210526315789474	1
0.157894736842105	0.263157894736842	1
0.157894736842105	0.315789473684211	1
0.157894736842105	0.368421052631579	1
0.157894736842105	0.421052631578947	1
0.157894736842105	0.473684210526316	1
0.157894736842105	0.526315789473684	1
0.157894736842105	0.578947368421053	1
0.210526315789474	0.0526315789473684	1
0.210526315789474	0.105263157894737	1
0.210526315789474	0.157894736842105	1
0.210526315789474	0.210526315789474	1
0.210526315789474	0.263157894736842	1
0.210526315789474	0.315789473684211	1
0.210526315789474	0.368421052631579	1
0.210526315789474	0.421052631578947	1
0.210526315789474	0.473684210526316	1
0.210526315789474	0.526315789473684	1
0.210526315789474	0.578947368421053	1
0.263157894736842	0.0526315789473684	1
0.263157894736842	0.105263157894737	1
0.263157894736842	0.157894736842105	1
0.263157894736842	0.210526315789474	1
0.263157894736842	0.263157894736842	1
0.263157894736842	0.315789473684211	1
0.263157894736842	0.368421052631579	1
0.263157894736842	0.421052631578947	1
0.263157894736842	0.473684210526316	1
0.263157894736842	0.526315789473684	1
0.263157894736842	0.578947368421053	1
0.315789473684211	0.0526315789473684	1
0.315789473684211	0.105263157894737	1
0.315789473684211	0.157894736842105	1
0.315789473684211	0.210526315789474	1
0.315789473684211	0.263157894736842	1
0.315789473684211	0.315789473684211	1
0.315789473684211	0.368421052631579	1
0.315789473684211	0.421052631578947	1
0.315789473684211	0.473684210526316	1
0.315789473684211	0.526315789473684	1
0.315789473684211	0.578947368421053	1
0.368421052631579	0.105263157894737	1
0.368421052631579	0.157894736842105	1
0.368421052631579	0.210526315789474	1
0.368421052631579	0.263157894736842	1
0.368421052631579	0.315789473684211	1
0.368421052631579	0.368421052631579	1
0.368421052631579	0.421052631578947	1
0.368421052631579	0.473684210526316	1
0.368421052631579	0.526315789473684	1
0.368421052631579	0.578947368421053	1
0.421052631578947	0.105263157894737	1
0.421052631578947	0.157894736842105	1
0.421052631578947	0.210526315789474	1
0.421052631578947	0.263157894736842	1
0.421052631578947	0.315789473684211	1
0.421052631578947	0.368421052631579	1
0.421052631578947	0.421052631578947	1
0.421052631578947	0.473684210526316	1
0.421052631578947	0.526315789473684	1
0.421052631578947	0.578947368421053	1
0.473684210526316	0.105263157894737	1
0.473684210526316	0.157894736842105	1
0.473684210526316	0.210526315789474	1
0.473684210526316	0.263157894736842	1
0.473684210526316	0.315789473684211	1
0.473684210526316	0.368421052631579	1
0.473684210526316	0.421052631578947	1
0.473684210526316	0.473684210526316	1
0.473684210526316	0.526315789473684	1
0.473684210526316	0.578947368421053	1
0.473684210526316	0.631578947368421	1
0.526315789473684	0.0526315789473684	1
0.526315789473684	0.105263157894737	1
0.526315789473684	0.157894736842105	1
0.526315789473684	0.210526315789474	1
0.526315789473684	0.263157894736842	1
0.526315789473684	0.315789473684211	1
0.526315789473684	0.368421052631579	1
0.526315789473684	0.421052631578947	1
0.526315789473684	0.473684210526316	1
0.526315789473684	0.526315789473684	1
0.526315789473684	0.578947368421053	1
0.526315789473684	0.631578947368421	1
0.526315789473684	0.684210526315790	1
0.526315789473684	0.736842105263158	1
0.526315789473684	0.789473684210526	1
0.526315789473684	0.842105263157895	1
0.526315789473684	0.894736842105263	1
0.526315789473684	0.947368421052632	1
0.578947368421053	0.105263157894737	1
0.578947368421053	0.157894736842105	1
0.578947368421053	0.210526315789474	1
0.578947368421053	0.263157894736842	1
0.578947368421053	0.315789473684211	1
0.578947368421053	0.368421052631579	1
0.578947368421053	0.421052631578947	1
0.578947368421053	0.473684210526316	1
0.578947368421053	0.526315789473684	1
0.578947368421053	0.578947368421053	1
0.578947368421053	0.631578947368421	1
0.578947368421053	0.684210526315790	1
0.578947368421053	0.736842105263158	1
0.578947368421053	0.789473684210526	1
0.578947368421053	0.842105263157895	1
0.578947368421053	0.894736842105263	1
0.578947368421053	0.947368421052632	1
0.631578947368421	0.157894736842105	1
0.631578947368421	0.210526315789474	1
0.631578947368421	0.263157894736842	1
0.631578947368421	0.315789473684211	1
0.631578947368421	0.368421052631579	1
0.631578947368421	0.421052631578947	1
0.631578947368421	0.473684210526316	1
0.631578947368421	0.526315789473684	1
0.631578947368421	0.578947368421053	1
0.631578947368421	0.631578947368421	1
0.631578947368421	0.684210526315790	1
0.631578947368421	0.736842105263158	1
0.631578947368421	0.789473684210526	1
0.631578947368421	0.842105263157895	1
0.631578947368421	0.894736842105263	1
0.631578947368421	0.947368421052632	1
0.684210526315790	0.315789473684211	1
0.684210526315790	0.368421052631579	1
0.684210526315790	0.421052631578947	1
0.684210526315790	0.473684210526316	1
0.684210526315790	0.526315789473684	1
0.684210526315790	0.578947368421053	1
0.684210526315790	0.631578947368421	1
0.684210526315790	0.684210526315790	1
0.684210526315790	0.736842105263158	1
0.684210526315790	0.789473684210526	1
0.684210526315790	0.842105263157895	1
0.684210526315790	0.894736842105263	1
0.684210526315790	0.947368421052632	1
0.736842105263158	0.368421052631579	1
0.736842105263158	0.421052631578947	1
0.736842105263158	0.473684210526316	1
0.736842105263158	0.526315789473684	1
0.736842105263158	0.578947368421053	1
0.736842105263158	0.631578947368421	1
0.736842105263158	0.684210526315790	1
0.736842105263158	0.736842105263158	1
0.736842105263158	0.789473684210526	1
0.736842105263158	0.842105263157895	1
0.736842105263158	0.894736842105263	1
0.736842105263158	0.947368421052632	1
0.789473684210526	0.421052631578947	1
0.789473684210526	0.473684210526316	1
0.789473684210526	0.526315789473684	1
0.789473684210526	0.578947368421053	1
0.789473684210526	0.631578947368421	1
0.789473684210526	0.684210526315790	1
0.789473684210526	0.736842105263158	1
0.789473684210526	0.789473684210526	1
0.789473684210526	0.842105263157895	1
0.789473684210526	0.894736842105263	1
0.789473684210526	0.947368421052632	1
0.842105263157895	0.421052631578947	1
0.842105263157895	0.473684210526316	1
0.842105263157895	0.526315789473684	1
0.842105263157895	0.578947368421053	1
0.842105263157895	0.631578947368421	1
0.842105263157895	0.684210526315790	1
0.842105263157895	0.736842105263158	1
0.842105263157895	0.789473684210526	1
0.842105263157895	0.842105263157895	1
0.842105263157895	0.894736842105263	1
0.842105263157895	0.947368421052632	1
0.894736842105263	0.473684210526316	1
0.894736842105263	0.526315789473684	1
0.894736842105263	0.578947368421053	1
0.894736842105263	0.631578947368421	1
0.894736842105263	0.684210526315790	1
0.894736842105263	0.736842105263158	1
0.894736842105263	0.789473684210526	1
0.894736842105263	0.842105263157895	1
0.894736842105263	0.894736842105263	1
0.894736842105263	0.947368421052632	1
0.947368421052632	0.526315789473684	1
0.947368421052632	0.578947368421053	1
0.947368421052632	0.631578947368421	1
0.947368421052632	0.684210526315790	1
0.947368421052632	0.736842105263158	1
0.947368421052632	0.789473684210526	1
0.947368421052632	0.842105263157895	1
0.947368421052632	0.894736842105263	1


==> ts_w6_m20.dat <==
x y label
0.105263157894737	0.157894736842105	1
0.105263157894737	0.210526315789474	1
0.105263157894737	0.263157894736842	1
0.105263157894737	0.315789473684211	1
0.105263157894737	0.368421052631579	1
0.157894736842105	0.105263157894737	1
0.157894736842105	0.157894736842105	1
0.157894736842105	0.210526315789474	1
0.157894736842105	0.263157894736842	1
0.157894736842105	0.315789473684211	1
0.157894736842105	0.368421052631579	1
0.157894736842105	0.421052631578947	1
0.157894736842105	0.473684210526316	1
0.157894736842105	0.526315789473684	1
0.210526315789474	0.105263157894737	1
0.210526315789474	0.157894736842105	1
0.210526315789474	0.210526315789474	1
0.210526315789474	0.263157894736842	1
0.210526315789474	0.315789473684211	1
0.210526315789474	0.368421052631579	1
0.210526315789474	0.421052631578947	1
0.210526315789474	0.473684210526316	1
0.210526315789474	0.526315789473684	1
0.263157894736842	0.105263157894737	1
0.263157894736842	0.157894736842105	1
0.263157894736842	0.210526315789474	1
0.263157894736842	0.263157894736842	1
0.263157894736842	0.315789473684211	1
0.263157894736842	0.368421052631579	1
0.263157894736842	0.421052631578947	1
0.263157894736842	0.473684210526316	1
0.263157894736842	0.526315789473684	1
0.263157894736842	0.578947368421053	1
0.315789473684211	0.105263157894737	1
0.315789473684211	0.157894736842105	1
0.315789473684211	0.210526315789474	1
0.315789473684211	0.263157894736842	1
0.315789473684211	0.315789473684211	1
0.315789473684211	0.368421052631579	1
0.315789473684211	0.421052631578947	1
0.315789473684211	0.473684210526316	1
0.315789473684211	0.526315789473684	1
0.315789473684211	0.578947368421053	1
0.368421052631579	0.105263157894737	1
0.368421052631579	0.157894736842105	1
0.368421052631579	0.210526315789474	1
0.368421052631579	0.263157894736842	1
0.368421052631579	0.315789473684211	1
0.368421052631579	0.368421052631579	1
0.368421052631579	0.421052631578947	1
0.368421052631579	0.473684210526316	1
0.368421052631579	0.526315789473684	1
0.368421052631579	0.578947368421053	1
0.421052631578947	0.105263157894737	1
0.421052631578947	0.157894736842105	1
0.421052631578947	0.210526315789474	1
0.421052631578947	0.263157894736842	1
0.421052631578947	0.315789473684211	1
0.421052631578947	0.368421052631579	1
0.421052631578947	0.421052631578947	1
0.421052631578947	0.473684210526316	1
0.421052631578947	0.526315789473684	1
0.473684210526316	0.157894736842105	1
0.473684210526316	0.210526315789474	1
0.473684210526316	0.263157894736842	1
0.473684210526316	0.315789473684211	1
0.473684210526316	0.368421052631579	1
0.473684210526316	0.421052631578947	1
0.473684210526316	0.473684210526316	1
0.473684210526316	0.526315789473684	1
0.473684210526316	0.578947368421053	1
0.526315789473684	0.105263157894737	1
0.526315789473684	0.157894736842105	1
0.526315789473684	0.210526315789474	1
0.526315789473684	0.263157894736842	1
0.526315789473684	0.315789473684211	1
0.526315789473684	0.368421052631579	1
0.526315789473684	0.421052631578947	1
0.526315789473684	0.473684210526316	1
0.526315789473684	0.526315789473684	1
0.526315789473684	0.578947368421053	1
0.526315789473684	0.631578947368421	1
0.526315789473684	0.684210526315790	1
0.526315789473684	0.736842105263158	1
0.526315789473684	0.789473684210526	1
0.526315789473684	0.842105263157895	1
0.526315789473684	0.894736842105263	1
0.578947368421053	0.157894736842105	1
0.578947368421053	0.210526315789474	1
0.578947368421053	0.263157894736842	1
0.578947368421053	0.315789473684211	1
0.578947368421053	0.368421052631579	1
0.578947368421053	0.421052631578947	1
0.578947368421053	0.473684210526316	1
0.578947368421053	0.526315789473684	1
0.578947368421053	0.578947368421053	1
0.578947368421053	0.631578947368421	1
0.578947368421053	0.684210526315790	1
0.578947368421053	0.736842105263158	1
0.578947368421053	0.789473684210526	1
0.578947368421053	0.842105263157895	1
0.578947368421053	0.894736842105263	1
0.578947368421053	0.947368421052632	1
0.631578947368421	0.210526315789474	1
0.631578947368421	0.263157894736842	1
0.631578947368421	0.315789473684211	1
0.631578947368421	0.368421052631579	1
0.631578947368421	0.421052631578947	1
0.631578947368421	0.473684210526316	1
0.631578947368421	0.526315789473684	1
0.631578947368421	0.578947368421053	1
0.631578947368421	0.631578947368421	1
0.631578947368421	0.684210526315790	1
0.631578947368421	0.736842105263158	1
0.631578947368421	0.789473684210526	1
0.631578947368421	0.842105263157895	1
0.631578947368421	0.894736842105263	1
0.631578947368421	0.947368421052632	1
0.684210526315790	0.421052631578947	1
0.684210526315790	0.473684210526316	1
0.684210526315790	0.526315789473684	1
0.684210526315790	0.578947368421053	1
0.684210526315790	0.631578947368421	1
0.684210526315790	0.684210526315790	1
0.684210526315790	0.736842105263158	1
0.684210526315790	0.789473684210526	1
0.684210526315790	0.842105263157895	1
0.684210526315790	0.894736842105263	1
0.684210526315790	0.947368421052632	1
0.736842105263158	0.421052631578947	1
0.736842105263158	0.473684210526316	1
0.736842105263158	0.526315789473684	1
0.736842105263158	0.578947368421053	1
0.736842105263158	0.631578947368421	1
0.736842105263158	0.684210526315790	1
0.736842105263158	0.736842105263158	1
0.736842105263158	0.789473684210526	1
0.736842105263158	0.842105263157895	1
0.736842105263158	0.894736842105263	1
0.736842105263158	0.947368421052632	1
0.789473684210526	0.473684210526316	1
0.789473684210526	0.526315789473684	1
0.789473684210526	0.578947368421053	1
0.789473684210526	0.631578947368421	1
0.789473684210526	0.684210526315790	1
0.789473684210526	0.736842105263158	1
0.789473684210526	0.789473684210526	1
0.789473684210526	0.842105263157895	1
0.789473684210526	0.894736842105263	1
0.789473684210526	0.947368421052632	1
0.842105263157895	0.473684210526316	1
0.842105263157895	0.526315789473684	1
0.842105263157895	0.578947368421053	1
0.842105263157895	0.631578947368421	1
0.842105263157895	0.684210526315790	1
0.842105263157895	0.736842105263158	1
0.842105263157895	0.789473684210526	1
0.842105263157895	0.842105263157895	1
0.842105263157895	0.894736842105263	1
0.842105263157895	0.947368421052632	1
0.894736842105263	0.526315789473684	1
0.894736842105263	0.578947368421053	1
0.894736842105263	0.631578947368421	1
0.894736842105263	0.684210526315790	1
0.894736842105263	0.736842105263158	1
0.894736842105263	0.789473684210526	1
0.894736842105263	0.842105263157895	1
0.894736842105263	0.894736842105263	1
0.947368421052632	0.526315789473684	1
0.947368421052632	0.578947368421053	1
0.947368421052632	0.631578947368421	1
0.947368421052632	0.684210526315790	1
0.947368421052632	0.736842105263158	1
0.947368421052632	0.789473684210526	1
0.947368421052632	0.842105263157895	1


==> ts_w7_m20.dat <==
x y label
0.105263157894737	0.210526315789474	1
0.105263157894737	0.263157894736842	1
0.105263157894737	0.315789473684211	1
0.105263157894737	0.368421052631579	1
0.157894736842105	0.157894736842105	1
0.157894736842105	0.210526315789474	1
0.157894736842105	0.263157894736842	1
0.157894736842105	0.315789473684211	1
0.157894736842105	0.368421052631579	1
0.157894736842105	0.421052631578947	1
0.210526315789474	0.105263157894737	1
0.210526315789474	0.157894736842105	1
0.210526315789474	0.210526315789474	1
0.210526315789474	0.263157894736842	1
0.210526315789474	0.315789473684211	1
0.210526315789474	0.368421052631579	1
0.210526315789474	0.421052631578947	1
0.210526315789474	0.473684210526316	1
0.210526315789474	0.526315789473684	1
0.263157894736842	0.105263157894737	1
0.263157894736842	0.157894736842105	1
0.263157894736842	0.210526315789474	1
0.263157894736842	0.263157894736842	1
0.263157894736842	0.315789473684211	1
0.263157894736842	0.368421052631579	1
0.263157894736842	0.421052631578947	1
0.263157894736842	0.473684210526316	1
0.263157894736842	0.526315789473684	1
0.315789473684211	0.105263157894737	1
0.315789473684211	0.157894736842105	1
0.315789473684211	0.210526315789474	1
0.315789473684211	0.263157894736842	1
0.315789473684211	0.315789473684211	1
0.315789473684211	0.368421052631579	1
0.315789473684211	0.421052631578947	1
0.315789473684211	0.473684210526316	1
0.315789473684211	0.526315789473684	1
0.368421052631579	0.105263157894737	1
0.368421052631579	0.157894736842105	1
0.368421052631579	0.210526315789474	1
0.368421052631579	0.263157894736842	1
0.368421052631579	0.315789473684211	1
0.368421052631579	0.368421052631579	1
0.368421052631579	0.421052631578947	1
0.368421052631579	0.473684210526316	1
0.368421052631579	0.526315789473684	1
0.421052631578947	0.105263157894737	1
0.421052631578947	0.157894736842105	1
0.421052631578947	0.210526315789474	1
0.421052631578947	0.263157894736842	1
0.421052631578947	0.315789473684211	1
0.421052631578947	0.368421052631579	1
0.421052631578947	0.421052631578947	1
0.421052631578947	0.473684210526316	1
0.421052631578947	0.526315789473684	1
0.473684210526316	0.157894736842105	1
0.473684210526316	0.210526315789474	1
0.473684210526316	0.263157894736842	1
0.473684210526316	0.315789473684211	1
0.473684210526316	0.368421052631579	1
0.473684210526316	0.421052631578947	1
0.473684210526316	0.526315789473684	1
0.526315789473684	0.105263157894737	1
0.526315789473684	0.157894736842105	1
0.526315789473684	0.210526315789474	1
0.526315789473684	0.263157894736842	1
0.526315789473684	0.315789473684211	1
0.526315789473684	0.368421052631579	1
0.526315789473684	0.421052631578947	1
0.526315789473684	0.473684210526316	1
0.526315789473684	0.526315789473684	1
0.526315789473684	0.578947368421053	1
0.526315789473684	0.631578947368421	1
0.526315789473684	0.684210526315790	1
0.526315789473684	0.736842105263158	1
0.526315789473684	0.789473684210526	1
0.526315789473684	0.842105263157895	1
0.526315789473684	0.894736842105263	1
0.578947368421053	0.210526315789474	1
0.578947368421053	0.263157894736842	1
0.578947368421053	0.315789473684211	1
0.578947368421053	0.368421052631579	1
0.578947368421053	0.421052631578947	1
0.578947368421053	0.473684210526316	1
0.578947368421053	0.526315789473684	1
0.578947368421053	0.578947368421053	1
0.578947368421053	0.631578947368421	1
0.578947368421053	0.684210526315790	1
0.578947368421053	0.736842105263158	1
0.578947368421053	0.789473684210526	1
0.578947368421053	0.842105263157895	1
0.578947368421053	0.894736842105263	1
0.631578947368421	0.263157894736842	1
0.631578947368421	0.315789473684211	1
0.631578947368421	0.368421052631579	1
0.631578947368421	0.421052631578947	1
0.631578947368421	0.473684210526316	1
0.631578947368421	0.526315789473684	1
0.631578947368421	0.578947368421053	1
0.631578947368421	0.631578947368421	1
0.631578947368421	0.684210526315790	1
0.631578947368421	0.736842105263158	1
0.631578947368421	0.789473684210526	1
0.631578947368421	0.842105263157895	1
0.631578947368421	0.894736842105263	1
0.684210526315790	0.421052631578947	1
0.684210526315790	0.473684210526316	1
0.684210526315790	0.526315789473684	1
0.684210526315790	0.578947368421053	1
0.684210526315790	0.631578947368421	1
0.684210526315790	0.684210526315790	1
0.684210526315790	0.736842105263158	1
0.684210526315790	0.789473684210526	1
0.684210526315790	0.842105263157895	1
0.684210526315790	0.894736842105263	1
0.684210526315790	0.947368421052632	1
0.736842105263158	0.473684210526316	1
0.736842105263158	0.526315789473684	1
0.736842105263158	0.578947368421053	1
0.736842105263158	0.631578947368421	1
0.736842105263158	0.684210526315790	1
0.736842105263158	0.736842105263158	1
0.736842105263158	0.789473684210526	1
0.736842105263158	0.842105263157895	1
0.736842105263158	0.894736842105263	1
0.789473684210526	0.473684210526316	1
0.789473684210526	0.526315789473684	1
0.789473684210526	0.578947368421053	1
0.789473684210526	0.631578947368421	1
0.789473684210526	0.684210526315790	1
0.789473684210526	0.736842105263158	1
0.789473684210526	0.789473684210526	1
0.789473684210526	0.842105263157895	1
0.789473684210526	0.894736842105263	1
0.842105263157895	0.526315789473684	1
0.842105263157895	0.578947368421053	1
0.842105263157895	0.631578947368421	1
0.842105263157895	0.684210526315790	1
0.842105263157895	0.736842105263158	1
0.842105263157895	0.789473684210526	1
0.842105263157895	0.842105263157895	1
0.842105263157895	0.894736842105263	1
0.894736842105263	0.526315789473684	1
0.894736842105263	0.578947368421053	1
0.894736842105263	0.631578947368421	1
0.894736842105263	0.684210526315790	1
0.894736842105263	0.736842105263158	1
0.894736842105263	0.789473684210526	1
0.894736842105263	0.842105263157895	1
0.894736842105263	0.894736842105263	1
0.947368421052632	0.578947368421053	1
0.947368421052632	0.631578947368421	1
0.947368421052632	0.684210526315790	1
0.947368421052632	0.736842105263158	1
0.947368421052632	0.789473684210526	1
0.947368421052632	0.842105263157895	1


==> ts_w9_m20.dat <==
x y label
0.105263157894737	0.263157894736842	1
0.105263157894737	0.315789473684211	1
0.157894736842105	0.210526315789474	1
0.157894736842105	0.315789473684211	1
0.210526315789474	0.105263157894737	1
0.210526315789474	0.210526315789474	1
0.210526315789474	0.263157894736842	1
0.210526315789474	0.421052631578947	1
0.210526315789474	0.526315789473684	1
0.263157894736842	0.105263157894737	1
0.263157894736842	0.263157894736842	1
0.263157894736842	0.315789473684211	1
0.263157894736842	0.421052631578947	1
0.263157894736842	0.473684210526316	1
0.315789473684211	0.210526315789474	1
0.315789473684211	0.315789473684211	1
0.315789473684211	0.473684210526316	1
0.315789473684211	0.526315789473684	1
0.368421052631579	0.105263157894737	1
0.368421052631579	0.210526315789474	1
0.368421052631579	0.263157894736842	1
0.368421052631579	0.421052631578947	1
0.368421052631579	0.526315789473684	1
0.421052631578947	0.105263157894737	1
0.421052631578947	0.263157894736842	1
0.421052631578947	0.315789473684211	1
0.421052631578947	0.421052631578947	1
0.421052631578947	0.473684210526316	1
0.473684210526316	0.210526315789474	1
0.473684210526316	0.315789473684211	1
0.473684210526316	0.526315789473684	1
0.526315789473684	0.105263157894737	1
0.526315789473684	0.210526315789474	1
0.526315789473684	0.263157894736842	1
0.526315789473684	0.421052631578947	1
0.526315789473684	0.526315789473684	1
0.526315789473684	0.684210526315790	1
0.526315789473684	0.736842105263158	1
0.526315789473684	0.842105263157895	1
0.526315789473684	0.894736842105263	1
0.578947368421053	0.263157894736842	1
0.578947368421053	0.315789473684211	1
0.578947368421053	0.421052631578947	1
0.578947368421053	0.473684210526316	1
0.578947368421053	0.631578947368421	1
0.578947368421053	0.736842105263158	1
0.578947368421053	0.894736842105263	1
0.631578947368421	0.315789473684211	1
0.631578947368421	0.473684210526316	1
0.631578947368421	0.526315789473684	1
0.631578947368421	0.631578947368421	1
0.631578947368421	0.684210526315790	1
0.631578947368421	0.842105263157895	1
0.684210526315790	0.421052631578947	1
0.684210526315790	0.526315789473684	1
0.684210526315790	0.684210526315790	1
0.684210526315790	0.736842105263158	1
0.684210526315790	0.842105263157895	1
0.684210526315790	0.894736842105263	1
0.736842105263158	0.473684210526316	1
0.736842105263158	0.631578947368421	1
0.736842105263158	0.736842105263158	1
0.736842105263158	0.894736842105263	1
0.789473684210526	0.473684210526316	1
0.789473684210526	0.526315789473684	1
0.789473684210526	0.631578947368421	1
0.789473684210526	0.684210526315790	1
0.789473684210526	0.842105263157895	1
0.842105263157895	0.526315789473684	1
0.842105263157895	0.684210526315790	1
0.842105263157895	0.736842105263158	1
0.842105263157895	0.842105263157895	1
0.842105263157895	0.894736842105263	1
0.894736842105263	0.631578947368421	1
0.894736842105263	0.736842105263158	1
0.894736842105263	0.894736842105263	1
0.947368421052632	0.631578947368421	1
0.947368421052632	0.684210526315790	1
0.947368421052632	0.842105263157895	1

